Coordination in Adversarial Sequential Team Games via Multi-Agent Deep Reinforcement Learning

Many real-world applications involve teams of agents that have to coordinate their actions to reach a common goal against potential adversaries. This paper focuses on zero-sum games where a team of players faces an opponent, as is the case, for example, in Bridge, collusion in poker, and collusion in bidding. The possibility for the team members to communicate before gameplay---that is, coordinate their strategies ex ante---makes the use of behavioral strategies unsatisfactory. We introduce Soft Team Actor-Critic (STAC) as a solution to the team's coordination problem that does not require any prior domain knowledge. STAC allows team members to effectively exploit ex ante communication via exogenous signals that are shared among the team. STAC reaches near-optimal coordinated strategies both in perfectly observable and partially observable games, where previous deep RL algorithms fail to reach optimal coordinated behaviors.

==> content/plots/avg_rewards_leduc/independent.csv <==
Wall time,Step,Value
1572890411.7137833,0,-4.291500091552734
1572890816.2384696,3000,-3.7044999599456787
1572891230.2386372,6000,-3.8329999446868896
1572891644.9267292,9000,-3.2780001163482666
1572892062.0415301,12000,-3.1484999656677246
1572892473.8330266,15000,-2.9684998989105225
1572892893.3455865,18000,-2.6514999866485596
1572893312.4127157,21000,-2.7844998836517334
1572893731.1617599,24000,-2.446500062942505
1572894156.272308,27000,-2.558500051498413
1572894573.1914463,30000,-2.0915000438690186
1572894987.362135,33000,-2.502500057220459
1572895409.498253,36000,-2.184000015258789
1572895832.1379602,39000,-2.069999933242798
1572896257.2039819,42000,-2.1705000400543213
1572896680.9123292,45000,-2.312000036239624
1572897105.9317012,48000,-1.971500039100647
1572897539.8306801,51000,-1.8910000324249268
1572897965.3970082,54000,-1.86899995803833
1572898393.0763826,57000,-1.8945000171661377
1572898819.754269,60000,-2.191999912261963
1572899246.568612,63000,-2.132999897003174
1572899675.4714208,66000,-1.7990000247955322
1572900103.2731886,69000,-2.25600004196167
1572900536.0928717,72000,-1.868499994277954
1572900967.3962367,75000,-2.2360000610351562
1572901395.8689213,78000,-2.129499912261963
1572901828.2595448,81000,-2.073499917984009
1572902249.6866488,84000,-1.9459999799728394
1572902675.2951353,87000,-2.0739998817443848
1572903104.1808467,90000,-1.9175000190734863
1572903529.8961704,93000,-2.0864999294281006
1572903965.9028172,96000,-2.1659998893737793
1572904380.940573,99000,-2.1535000801086426
1572904786.8979337,102000,-2.073499917984009
1572905198.8067045,105000,-1.8995000123977661
1572905603.5867145,108000,-2.384000062942505
1572906009.3563304,111000,-1.8925000429153442
1572906416.1169813,114000,-1.7955000400543213
1572906819.1475606,117000,-2.1740000247955322
1572907228.174325,120000,-1.9444999694824219
1572907636.5108497,123000,-1.9359999895095825
1572908048.1141405,126000,-1.9134999513626099
1572908458.2138577,129000,-1.8255000114440918
1572908864.5789824,132000,-2.1579999923706055
1572909265.3553905,135000,-2.2899999618530273
1572909674.6434646,138000,-2.1484999656677246
1572910082.7924354,141000,-2.052500009536743
1572910490.3698425,144000,-1.902500033378601
1572910895.8375967,147000,-2.0964999198913574
1572911306.8577147,150000,-2.009500026702881
1572911715.109304,153000,-2.005000114440918
1572912120.9982495,156000,-2.051500082015991
1572912529.24206,159000,-2.2274999618530273
1572912937.0033977,162000,-2.075000047683716
1572913344.0395865,165000,-1.8665000200271606
1572913753.6101851,168000,-2.0820000171661377
1572914161.4856436,171000,-2.0364999771118164
1572914574.1540425,174000,-1.934999942779541
1572914981.8468728,177000,-2.121999979019165
1572915393.5224967,180000,-1.996999979019165
1572915798.2089398,183000,-2.002000093460083
1572916211.3456395,186000,-1.868499994277954
1572916615.3539784,189000,-1.8005000352859497
1572917021.6531863,192000,-1.6985000371932983
1572917430.3349593,195000,-1.8975000381469727
1572917833.1486323,198000,-1.7684999704360962
1572918242.3565736,201000,-1.9579999446868896
1572918652.1981955,204000,-1.9830000400543213
1572919062.1680324,207000,-1.9555000066757202
1572919470.8115418,210000,-1.6519999504089355
1572919879.3135347,213000,-1.809499979019165
1572920282.9203227,216000,-1.8825000524520874
1572920689.8531353,219000,-2.0295000076293945
1572921099.9067643,222000,-1.7135000228881836
1572921503.5440943,225000,-1.7625000476837158
1572921910.3174486,228000,-2.1389999389648438
1572922321.5506892,231000,-1.7055000066757202
1572922729.5359483,234000,-1.7259999513626099
1572923140.5627549,237000,-1.815999984741211
1572923548.5770369,240000,-1.9785000085830688
1572923949.907752,243000,-1.843999981880188
1572924363.3476954,246000,-1.780500054359436
1572924774.994044,249000,-1.7704999446868896
1572925179.991164,252000,-2.0334999561309814
1572925587.2661653,255000,-1.7545000314712524
1572926008.1139922,258000,-1.9984999895095825
1572926423.403615,261000,-1.5644999742507935
1572926832.4029174,264000,-1.9865000247955322
1572927242.8620605,267000,-1.8179999589920044
1572927654.6823518,270000,-1.6445000171661377
1572928066.1935687,273000,-1.7510000467300415
1572928481.3478062,276000,-1.9865000247955322
1572928892.7654376,279000,-1.7000000476837158
1572929304.0193372,282000,-1.6690000295639038
1572929725.823252,285000,-1.7610000371932983
1572930132.8737693,288000,-1.752500057220459
1572930542.1747038,291000,-1.7695000171661377
1572930959.6106503,294000,-1.531000018119812
1572931368.1551008,297000,-1.7745000123977661
1572931777.7622561,300000,-1.7135000228881836
1572932188.34387,303000,-1.9455000162124634
1572932601.3914778,306000,-1.8244999647140503
1572933022.2792246,309000,-1.6365000009536743
1572933437.713835,312000,-1.8020000457763672
1572933847.9090884,315000,-1.6619999408721924
1572934268.1436503,318000,-1.8279999494552612
1572934683.278236,321000,-1.6430000066757202
1572935097.1165168,324000,-1.715999960899353
1572935511.2051628,327000,-1.5609999895095825
1572935924.3644156,330000,-1.497499942779541
1572936333.0888503,333000,-1.7380000352859497
1572936743.9185214,336000,-1.5429999828338623
1572937156.649879,339000,-1.7295000553131104
1572937571.9591126,342000,-1.6065000295639038
1572937987.477139,345000,-1.8135000467300415
1572938395.5165615,348000,-1.6955000162124634
1572938807.6449912,351000,-1.8934999704360962
1572939219.5205495,354000,-1.7999999523162842
1572939638.2999682,357000,-1.8315000534057617
1572940054.6799717,360000,-1.5449999570846558
1572940465.2965443,363000,-1.5210000276565552
1572940874.2941916,366000,-1.9505000114440918
1572941288.251454,369000,-1.8904999494552612
1572941703.6786091,372000,-1.840499997138977
1572942117.3784955,375000,-1.4984999895095825
1572942540.2622073,378000,-1.6694999933242798
1572942951.1784973,381000,-1.6805000305175781
1572943363.8925707,384000,-1.7395000457763672
1572943788.119058,387000,-1.5230000019073486
1572944205.970492,390000,-1.5880000591278076
1572944617.656901,393000,-1.596500039100647
1572945034.1664684,396000,-1.7235000133514404
1572945444.4731138,399000,-1.409999966621399
1572945857.5011375,402000,-1.5679999589920044
1572946269.2214837,405000,-1.749500036239624
1572946677.3587966,408000,-1.6330000162124634
1572947084.8848743,411000,-1.749500036239624
1572947493.2779884,414000,-1.527999997138977
1572947899.0932589,417000,-1.5570000410079956
1572948311.460842,420000,-1.593000054359436
1572948716.7327826,423000,-1.9005000591278076
1572949128.651054,426000,-1.8604999780654907
1572949544.461939,429000,-1.6150000095367432
1572949953.6880338,432000,-1.9665000438690186
1572950366.5600035,435000,-1.902999997138977
1572950779.1223733,438000,-1.8424999713897705
1572951193.4216177,441000,-1.7480000257492065
1572951604.7793918,444000,-1.6785000562667847
1572952019.8902595,447000,-1.8339999914169312
1572952434.9213526,450000,-1.5134999752044678
1572952843.6315958,453000,-1.805999994277954
1572953252.665088,456000,-1.5255000591278076
1572953660.828992,459000,-1.840999960899353
1572954074.7577715,462000,-1.847499966621399
1572954485.0845041,465000,-2.0980000495910645
1572954898.2320275,468000,-1.9824999570846558
1572955311.6252658,471000,-1.80649995803833
1572955720.80664,474000,-1.756500005722046
1572956126.15143,477000,-1.5204999446868896
1572956540.306808,480000,-1.652500033378601
1572956956.4101694,483000,-1.5750000476837158
1572957366.163988,486000,-1.403499960899353
1572957783.0756512,489000,-1.9520000219345093
1572958199.836697,492000,-1.6265000104904175
1572958620.261183,495000,-1.8609999418258667
1572959041.3415704,498000,-1.6050000190734863
1572959460.9401817,501000,-2.0964999198913574
1572959875.1240036,504000,-1.656999945640564
1572960297.5853806,507000,-1.8135000467300415
1572960711.8298917,510000,-1.9800000190734863
1572961122.673717,513000,-1.3569999933242798
1572961542.2314422,516000,-1.6380000114440918
1572961961.407319,519000,-1.840499997138977
1572962376.4852414,522000,-1.5714999437332153
1572962800.586567,525000,-1.4904999732971191
1572963214.5013826,528000,-1.6779999732971191
1572963633.52278,531000,-1.8005000352859497
1572964054.9284534,534000,-1.8645000457763672
1572964470.1948,537000,-1.5299999713897705
1572964890.653961,540000,-1.7760000228881836
1572965315.6619728,543000,-1.843000054359436
1572965731.6667547,546000,-1.7295000553131104
1572966165.8665645,549000,-1.6454999446868896
1572966585.0444357,552000,-1.596500039100647
1572967006.1656659,555000,-1.4550000429153442
1572967423.5827575,558000,-1.2929999828338623
1572967842.551095,561000,-1.558500051498413
1572968267.1342678,564000,-1.6484999656677246
1572968681.96878,567000,-1.5464999675750732
1572969097.8043597,570000,-1.6670000553131104
1572969522.4573102,573000,-1.8654999732971191
1572969949.238392,576000,-1.6545000076293945
1572970373.712679,579000,-1.6069999933242798
1572970795.6065736,582000,-1.565000057220459
1572971217.159674,585000,-1.4244999885559082
1572971646.104482,588000,-1.437999963760376
1572972074.1079924,591000,-1.7575000524520874
1572972497.765177,594000,-1.9040000438690186
1572972918.9177623,597000,-1.9244999885559082
1572973345.082262,600000,-1.5889999866485596
1572973768.3641067,603000,-1.6180000305175781
1572974191.1011624,606000,-1.5134999752044678
1572974619.7800863,609000,-1.31850004196167
1572975040.8872085,612000,-1.8550000190734863
1572975466.251816,615000,-1.5494999885559082
1572975894.50482,618000,-1.843000054359436
1572976314.8104165,621000,-1.8055000305175781
1572976735.867745,624000,-1.7795000076293945
1572977160.8311248,627000,-1.4620000123977661
1572977593.7384763,630000,-1.8554999828338623
1572978011.9027493,633000,-1.5214999914169312
1572978430.1835878,636000,-1.844499945640564
1572978846.0496147,639000,-1.7929999828338623
1572979283.0175076,642000,-1.7999999523162842
1572979733.920584,645000,-1.781999945640564
1572980186.8152442,648000,-1.787500023841858
1572980641.8120966,651000,-1.5405000448226929
1572981105.8675966,654000,-1.472000002861023
1572981556.5457475,657000,-1.7905000448226929
1572982017.268358,660000,-1.7295000553131104
1572982473.7433147,663000,-1.5770000219345093
1572982933.851372,666000,-1.5579999685287476
1572983386.5496554,669000,-1.7949999570846558
1572983853.6416764,672000,-1.3695000410079956
1572984315.8204608,675000,-1.7415000200271606
1572984774.5756805,678000,-1.6414999961853027
1572985234.1853728,681000,-1.5420000553131104
1572985693.353777,684000,-1.7725000381469727
1572986152.7434847,687000,-1.6855000257492065
1572986609.8025827,690000,-1.6039999723434448
1572987072.6622953,693000,-2.0280001163482666
1572987533.9668808,696000,-1.496500015258789
1572987997.9690256,699000,-1.721500039100647
1572988461.8657906,702000,-1.6514999866485596
1572988918.6931112,705000,-1.5355000495910645
1572989378.35876,708000,-1.9609999656677246
1572989831.8999445,711000,-1.655500054359436
1572990292.7076108,714000,-1.7035000324249268
1572990751.2139878,717000,-1.6664999723434448
1572991208.2564812,720000,-1.6050000190734863
1572991667.7151363,723000,-1.8220000267028809
1572992127.9708354,726000,-1.3765000104904175
1572992584.9535131,729000,-1.6445000171661377
1572993045.6822932,732000,-1.5759999752044678
1572993501.4045136,735000,-1.5
1572993959.1387086,738000,-1.7829999923706055
1572994414.6711874,741000,-1.8365000486373901
1572994870.799891,744000,-1.746999979019165
1572995330.4420931,747000,-1.6950000524520874
1572995787.6091206,750000,-1.5364999771118164
1572996249.1039472,753000,-1.475000023841858
1572996710.6146047,756000,-1.8274999856948853
1572997164.4883301,759000,-1.7384999990463257
1572997622.461633,762000,-1.8205000162124634
1572998078.0766995,765000,-1.6039999723434448
1572998533.9826515,768000,-1.7634999752044678
1572998998.644826,771000,-1.6660000085830688
1572999447.7895904,774000,-1.9249999523162842
1572999905.655282,777000,-1.8494999408721924
1573000365.5781384,780000,-1.6890000104904175
1573000816.0255344,783000,-1.659999966621399
1573001276.0283484,786000,-1.555999994277954
1573001734.564442,789000,-1.6399999856948853
1573002192.7837222,792000,-1.690500020980835
1573002652.9904196,795000,-1.6089999675750732
1573003112.1557236,798000,-1.7365000247955322
1573003564.712954,801000,-1.843000054359436
1573004021.266297,804000,-1.7044999599456787
1573004482.792099,807000,-1.8259999752044678
1573004947.5244758,810000,-1.6974999904632568
1573005413.8578148,813000,-1.9769999980926514
1573005872.1100917,816000,-1.7890000343322754
1573006333.5736182,819000,-1.344499945640564
1573006791.1678479,822000,-1.8890000581741333
1573007248.2900672,825000,-1.9515000581741333
1573007704.9452822,828000,-1.5460000038146973
1573008165.3651865,831000,-1.8380000591278076
1573008626.185293,834000,-1.6990000009536743
1573009089.485042,837000,-1.6710000038146973
1573009548.5686758,840000,-1.6994999647140503
1573010009.9597278,843000,-1.8804999589920044
1573010462.8167615,846000,-2.0864999294281006
1573010923.8808882,849000,-1.7699999809265137
1573011379.7443125,852000,-1.8324999809265137
1573011840.9875484,855000,-1.8044999837875366
1573012293.26941,858000,-1.7975000143051147
1573012754.2325945,861000,-1.6549999713897705
1573013216.4460764,864000,-1.6744999885559082
1573013680.2084832,867000,-1.778499960899353
1573014139.4848523,870000,-1.590499997138977
1573014596.351904,873000,-1.6825000047683716
1573015056.3908465,876000,-1.6785000562667847
1573015519.0965607,879000,-1.6380000114440918
1573015974.7795007,882000,-1.8875000476837158
1573016431.2051065,885000,-1.537500023841858
1573016890.2620277,888000,-1.6035000085830688
1573017353.7184548,891000,-1.69350004196167
1573017809.437463,894000,-1.5145000219345093
1573018269.6080115,897000,-1.590499997138977
1573018726.61657,900000,-1.7884999513626099
1573019185.3428712,903000,-1.7855000495910645
1573019645.506119,906000,-1.4630000591278076
1573020107.3626342,909000,-1.9644999504089355
1573020575.4567873,912000,-1.7415000200271606
1573021041.1244004,915000,-1.871500015258789
1573021500.8524873,918000,-1.7415000200271606
1573021965.1041408,921000,-1.8795000314712524
1573022425.0479956,924000,-1.9739999771118164
1573022882.872674,927000,-1.8329999446868896
1573023347.5697336,930000,-1.7929999828338623
1573023815.940068,933000,-1.8274999856948853
1573024267.6580434,936000,-1.9874999523162842
1573024726.5612237,939000,-1.8615000247955322
1573025193.0102537,942000,-1.7274999618530273
1573025656.3631463,945000,-1.7380000352859497
1573026122.2117665,948000,-1.8669999837875366
1573026582.3967857,951000,-1.7415000200271606
1573027041.6833055,954000,-1.8365000486373901
1573027506.1854503,957000,-1.843500018119812
1573027970.0829642,960000,-2.1040000915527344
1573028428.8618448,963000,-1.8949999809265137
1573028891.8563316,966000,-1.8565000295639038
1573029351.86877,969000,-1.5824999809265137
1573029812.4525402,972000,-1.7960000038146973
1573030264.3272438,975000,-2.010499954223633
1573030728.8201964,978000,-1.715499997138977
1573031196.4191256,981000,-1.6970000267028809
1573031661.7740257,984000,-1.6649999618530273
1573032129.919346,987000,-1.6579999923706055
1573032596.1226432,990000,-1.4385000467300415
1573033059.2268312,993000,-1.8665000200271606
1573033520.5661302,996000,-1.684499979019165
1573033985.1116624,999000,-1.6955000162124634
1573034454.1667984,1002000,-1.6469999551773071
1573034921.096356,1005000,-2.111999988555908
1573035388.8710139,1008000,-1.9950000047683716
1573035846.3484552,1011000,-1.8320000171661377
1573036315.262781,1014000,-1.840000033378601
1573036778.2429216,1017000,-1.4255000352859497
1573037250.9620512,1020000,-1.4980000257492065
1573037706.296004,1023000,-1.9550000429153442
1573038177.5669413,1026000,-1.906000018119812
1573038644.1463888,1029000,-1.4900000095367432
1573039111.02791,1032000,-1.7745000123977661
1573039577.8882642,1035000,-1.9780000448226929
1573040044.8908172,1038000,-1.816499948501587
1573040505.312613,1041000,-1.7265000343322754
1573040971.0754032,1044000,-1.7894999980926514
1573041432.3367188,1047000,-1.9479999542236328
1573041889.6690824,1050000,-1.7680000066757202
1573042343.4509563,1053000,-1.9325000047683716
1573042808.9491308,1056000,-1.8545000553131104
1573043281.941749,1059000,-2.012500047683716
1573043748.3285224,1062000,-1.7855000495910645
1573044214.4293272,1065000,-1.9455000162124634
1573044673.2284875,1068000,-1.6964999437332153
1573045134.1944945,1071000,-1.909500002861023
1573045602.5148625,1074000,-1.7280000448226929
1573046068.2127252,1077000,-1.7645000219345093
1573046531.7126205,1080000,-1.6519999504089355
1573046999.1140795,1083000,-2.179500102996826
1573047458.2038078,1086000,-1.683500051498413
1573047926.6209936,1089000,-1.6779999732971191
1573048402.8548021,1092000,-1.9049999713897705
1573048892.206047,1095000,-1.7085000276565552
1573049376.6176164,1098000,-2.052999973297119
1573049857.1507976,1101000,-1.8209999799728394
1573050339.508915,1104000,-1.8595000505447388
1573050819.9423814,1107000,-1.5219999551773071
1573051301.7737806,1110000,-1.7454999685287476
1573051780.8842225,1113000,-1.9730000495910645
1573052253.7532568,1116000,-1.9769999980926514
1573052729.9402807,1119000,-1.8819999694824219
1573053211.691916,1122000,-1.8244999647140503
1573053693.6432633,1125000,-1.8229999542236328
1573054159.9277816,1128000,-1.683500051498413
1573054643.0234518,1131000,-1.75600004196167
1573055122.0687828,1134000,-1.7354999780654907
1573055602.759808,1137000,-2.00600004196167
1573056073.9257505,1140000,-1.6660000085830688
1573056547.1000135,1143000,-1.8919999599456787
1573057024.5658007,1146000,-1.7074999809265137
1573057502.3115008,1149000,-1.8704999685287476
1573057980.749552,1152000,-1.8049999475479126
1573058458.8413234,1155000,-2.0834999084472656
1573058939.7786982,1158000,-1.9075000286102295
1573059417.6774154,1161000,-1.694000005722046
1573059898.9746265,1164000,-1.877500057220459
1573060373.842701,1167000,-1.61899995803833
1573060859.0556772,1170000,-2.0490000247955322
1573061333.7771306,1173000,-1.5809999704360962
1573061815.8951995,1176000,-1.753499984741211
1573062295.17688,1179000,-1.6610000133514404
1573062775.0080543,1182000,-1.8674999475479126
1573063251.3672771,1185000,-1.6885000467300415
1573063734.1698773,1188000,-1.7714999914169312
1573064204.7999601,1191000,-2.006999969482422
1573064675.1217859,1194000,-1.9049999713897705
1573065145.673752,1197000,-1.6725000143051147
1573065612.413653,1200000,-1.7404999732971191
1573066079.997288,1203000,-1.9704999923706055
1573066558.5840948,1206000,-1.8704999685287476
1573067040.2060018,1209000,-1.6805000305175781
1573067523.6624708,1212000,-1.777500033378601
1573068010.2601573,1215000,-2.000999927520752
1573068493.1426115,1218000,-1.941499948501587
1573068976.8120453,1221000,-1.8650000095367432
1573069461.8486524,1224000,-1.6805000305175781
1573069951.6656966,1227000,-1.6964999437332153
1573070438.1943321,1230000,-1.8240000009536743
1573070927.6715631,1233000,-1.781000018119812
1573071417.1655152,1236000,-1.6924999952316284
1573071889.3018425,1239000,-1.780500054359436
1573072378.0630603,1242000,-1.6334999799728394
1573072859.833375,1245000,-1.8880000114440918
1573073344.8190503,1248000,-1.906499981880188
1573073822.809437,1251000,-1.6779999732971191
1573074301.288954,1254000,-1.534999966621399
1573074782.4578328,1257000,-1.6885000467300415
1573075262.5199778,1260000,-1.9320000410079956
1573075752.640732,1263000,-1.7790000438690186
1573076238.5764322,1266000,-1.7454999685287476
1573076725.337728,1269000,-1.7389999628067017
1573077200.702524,1272000,-1.680999994277954
1573077687.7750921,1275000,-1.996000051498413
1573078169.7716272,1278000,-2.0299999713897705
1573078656.9420567,1281000,-1.7374999523162842
1573079146.2836113,1284000,-1.562000036239624
1573079619.7107275,1287000,-1.784999966621399
1573080103.949892,1290000,-1.94350004196167
1573080582.4129572,1293000,-1.687000036239624
1573081061.1625483,1296000,-1.9429999589920044
1573081549.3720727,1299000,-1.7454999685287476
1573082024.9141681,1302000,-1.6950000524520874
1573082492.899643,1305000,-1.559499979019165
1573082951.8734405,1308000,-1.656999945640564
1573083422.5221534,1311000,-1.86899995803833
1573083882.8253827,1314000,-1.7120000123977661
1573084344.059884,1317000,-1.534500002861023
1573084799.869159,1320000,-1.722499966621399
1573085265.2565217,1323000,-1.524999976158142
1573085723.4316084,1326000,-1.7799999713897705
1573086186.9000828,1329000,-1.753999948501587
1573086647.4573991,1332000,-2.2179999351501465
1573087116.4909098,1335000,-2.009999990463257
1573087578.8098667,1338000,-1.7020000219345093
1573088042.4365184,1341000,-1.871000051498413
1573088503.6771543,1344000,-1.7174999713897705
1573088962.8291385,1347000,-2.2174999713897705
1573089418.9361627,1350000,-1.8125
1573089881.5912166,1353000,-1.7519999742507935
1573090341.177867,1356000,-1.906000018119812
1573090809.4173145,1359000,-1.9294999837875366
1573091270.193016,1362000,-1.5570000410079956
1573091737.6044283,1365000,-1.9594999551773071
1573092198.7558763,1368000,-1.912500023841858
1573092664.558837,1371000,-2.059999942779541
1573093125.8011525,1374000,-1.6990000009536743
1573093587.8106234,1377000,-1.8240000009536743
1573094046.6450014,1380000,-1.9505000114440918
1573094512.9931693,1383000,-1.809000015258789
1573094972.0042732,1386000,-1.7899999618530273
1573095438.4611275,1389000,-1.8320000171661377
1573095898.1824386,1392000,-2.0399999618530273
1573096358.1865196,1395000,-1.6710000038146973
1573096825.565785,1398000,-1.8799999952316284
1573097288.0019467,1401000,-1.7400000095367432
1573097750.1774654,1404000,-1.6805000305175781
1573098215.7168922,1407000,-1.5464999675750732
1573098679.312166,1410000,-1.687000036239624
1573099145.238593,1413000,-1.9184999465942383
1573099607.5131955,1416000,-1.9164999723434448
1573100068.0471392,1419000,-1.8580000400543213
1573100533.5385365,1422000,-1.7829999923706055
1573100990.4584544,1425000,-1.749500036239624
1573101448.0132859,1428000,-1.7634999752044678
1573101913.417813,1431000,-1.749500036239624
1573102375.6194522,1434000,-1.940999984741211
1573102833.2523732,1437000,-1.7755000591278076
1573103299.3449357,1440000,-1.722000002861023
1573103756.7183235,1443000,-1.7105000019073486
1573104219.6114302,1446000,-1.6970000267028809
1573104685.990726,1449000,-1.4670000076293945
1573105149.620238,1452000,-1.6549999713897705
1573105611.661039,1455000,-1.93149995803833
1573106076.0897734,1458000,-1.5405000448226929
1573106535.6249173,1461000,-1.684000015258789
1573107001.4990513,1464000,-1.9479999542236328
1573107464.7644231,1467000,-1.5069999694824219
1573107924.668647,1470000,-1.9739999771118164
1573108385.76378,1473000,-1.7790000438690186
1573108854.5997171,1476000,-1.6670000553131104
1573109314.320806,1479000,-2.008500099182129
1573109780.7188473,1482000,-1.912500023841858
1573110246.6896093,1485000,-1.683500051498413
1573110706.3393815,1488000,-1.6690000295639038
1573111173.316637,1491000,-1.7630000114440918
1573111639.702123,1494000,-1.5759999752044678
1573112104.8951886,1497000,-1.8194999694824219


==> content/plots/avg_rewards_leduc/independent_correlated_payoff.csv <==
Wall time,Step,Value
1572983190.1958928,0,-4.370999813079834
1572983682.7243748,3000,-1.7960000038146973
1572984018.0452042,5000,-1.9290000200271606
1572984185.0223536,6000,-1.6130000352859497
1572984351.577494,7000,-1.8680000305175781
1572984524.3363714,8000,-1.3899999856948853
1572984692.2673316,9000,-1.3020000457763672
1572984864.8363833,10000,-1.281000018119812
1572985034.779556,11000,-1.3220000267028809
1572985204.4066744,12000,-1.6729999780654907
1572986060.746102,17000,-2.1470000743865967
1572986229.4264367,18000,-1.5199999809265137
1572986401.7584686,19000,-2.2109999656677246
1572986569.1307695,20000,-1.5049999952316284
1572986741.9880545,21000,-1.1239999532699585
1572986912.6674762,22000,-1.4329999685287476
1572987077.8006318,23000,-1.215999960899353
1572987253.6883342,24000,-1.6180000305175781
1572987420.8222528,25000,-2.3289999961853027
1572987763.7297566,27000,-2.263000011444092
1572988104.2114754,29000,-2.072000026702881
1572988784.139323,33000,-1.6829999685287476
1572988954.4405088,34000,-2.0280001163482666
1572989128.7734926,35000,-2.059000015258789
1572989295.940024,36000,-1.7400000095367432
1572989467.101669,37000,-1.656000018119812
1572989635.0036535,38000,-1.934000015258789
1572989803.8260992,39000,-1.6039999723434448
1572989970.4138212,40000,-1.371000051498413
1572990139.1051726,41000,-1.8559999465942383
1572990309.2150474,42000,-1.565000057220459
1572990646.1866252,44000,-1.7410000562667847
1572990816.9978762,45000,-1.375
1572990985.7499068,46000,-1.9420000314712524
1572991156.0316455,47000,-1.7330000400543213
1572991327.9438035,48000,-1.4299999475479126
1572991496.1638887,49000,-1.3600000143051147
1572991839.206277,51000,-1.6449999809265137
1572992179.2883475,53000,-1.2760000228881836
1572992347.869511,54000,-1.406000018119812
1572992521.256343,55000,-1.7100000381469727
1572992690.9336603,56000,-1.3450000286102295
1572992862.4905396,57000,-1.475000023841858
1572993032.7984655,58000,-1.6779999732971191
1572993200.2568843,59000,-1.1690000295639038
1572993373.995845,60000,-1.5290000438690186
1572993540.5484664,61000,-1.5299999713897705
1572994222.9762251,65000,-1.8930000066757202
1572994735.1545687,68000,-1.6720000505447388
1572995076.0680892,70000,-0.9399999976158142
1572995248.5409737,71000,-1.694000005722046
1572995419.1636286,72000,-1.5180000066757202
1572995588.9584076,73000,-2.11899995803833
1572996272.1433766,77000,-1.312000036239624
1572996615.65204,79000,-1.5449999570846558
1572996960.126321,81000,-1.0850000381469727
1572997132.9790442,82000,-1.2000000476837158
1572997300.9925673,83000,-0.8429999947547913
1572997474.7841358,84000,-1.4270000457763672
1572997650.6873093,85000,-1.2419999837875366
1572997995.646211,87000,-1.128000020980835
1572998164.5838234,88000,-1.6169999837875366
1572998336.2145288,89000,-1.3990000486373901
1572998505.6066134,90000,-1.902999997138977
1572998676.2733476,91000,-1.4910000562667847
1572998846.4322486,92000,-0.9919999837875366
1572999191.7083364,94000,-0.996999979019165
1572999366.6603723,95000,-1.5759999752044678
1572999540.9750707,96000,-1.3489999771118164
1572999715.5473142,97000,-0.7379999756813049
1572999886.0111878,98000,-1.5140000581741333
1573000231.609396,100000,-1.3250000476837158
1573000402.1396024,101000,-1.1519999504089355
1573000570.8393967,102000,-1.215000033378601
1573001093.3027923,105000,-1.312000036239624
1573001257.3078613,106000,-0.890999972820282
1573001432.5286713,107000,-1.5110000371932983
1573001606.3811398,108000,-1.2869999408721924
1573001777.412673,109000,-1.2239999771118164
1573002297.4123836,112000,-1.7489999532699585
1573002464.2352893,113000,-1.3040000200271606
1573002637.6608694,114000,-0.7120000123977661
1573002981.7308,116000,-1.059999942779541
1573003321.3404057,118000,-0.9229999780654907
1573004004.0058658,122000,-0.9509999752044678
1573004172.7456367,123000,-0.8259999752044678
1573004342.7654924,124000,-1.5049999952316284
1573004683.739368,126000,-0.8650000095367432
1573004853.5711036,127000,-1.3580000400543213
1573005193.2389271,129000,-1.1299999952316284
1573005534.8587298,131000,-1.3350000381469727
1573005707.087789,132000,-0.9359999895095825
1573005877.0284405,133000,-1.6009999513626099
1573006050.25564,134000,-1.3839999437332153
1573006225.7521403,135000,-1.0080000162124634
1573006568.7438264,137000,-1.5160000324249268
1573006739.082306,138000,-1.312000036239624
1573006913.444709,139000,-1.3320000171661377
1573007081.1672206,140000,-1.7920000553131104
1573007254.649617,141000,-1.409999966621399
1573007430.4657586,142000,-0.7730000019073486
1573007940.7466493,145000,-1.121000051498413
1573008115.4761052,146000,-1.1829999685287476
1573008281.4445062,147000,-1.0240000486373901
1573008624.9336,149000,-1.2610000371932983
1573008792.988458,150000,-0.9829999804496765
1573008969.3047094,151000,-1.7089999914169312
1573009307.7173312,153000,-1.1169999837875366
1573009477.0826306,154000,-1.0809999704360962
1573009647.983854,155000,-0.7490000128746033
1573009815.1096954,156000,-1.465000033378601
1573009985.5811415,157000,-0.5709999799728394
1573010328.6211517,159000,-1.11899995803833
1573010497.668479,160000,-1.1449999809265137
1573010669.565095,161000,-1.0089999437332153
1573010839.4163136,162000,-0.8069999814033508
1573011176.573229,164000,-1.2339999675750732
1573011349.5708835,165000,-1.1699999570846558
1573011519.3453288,166000,-0.8889999985694885
1573011689.1080096,167000,-0.8930000066757202
1573011866.0974872,168000,-0.8119999766349792
1573012032.5445468,169000,-1.3200000524520874
1573012202.7805426,170000,-0.5299999713897705
1573012540.6676595,172000,-0.8529999852180481
1573012883.0464714,174000,-0.9259999990463257
1573013055.7329206,175000,-0.8709999918937683
1573013222.9573581,176000,-1.475000023841858
1573013395.7731895,177000,-1.1640000343322754
1573013568.8847947,178000,-1.25
1573013737.3940585,179000,-1.2050000429153442
1573013908.2298725,180000,-1.1449999809265137
1573014081.1742356,181000,-1.065000057220459
1573014256.0132887,182000,-0.906000018119812
1573014424.2268991,183000,-0.8980000019073486
1573014594.187929,184000,-1.1069999933242798
1573014767.1962206,185000,-0.7649999856948853
1573014944.4628868,186000,-0.625
1573015113.3126988,187000,-0.9380000233650208
1573015282.386711,188000,-0.8640000224113464
1573015458.033799,189000,-0.9700000286102295
1573015625.2649596,190000,-1.4049999713897705
1573015798.4326606,191000,-1.4980000257492065
1573015968.8083568,192000,-1.4630000591278076
1573016142.056473,193000,-0.8149999976158142
1573016309.6562998,194000,-1.753999948501587
1573016649.887959,196000,-0.859000027179718
1573016819.9194443,197000,-0.6320000290870667
1573016992.1609302,198000,-1.2719999551773071
1573017162.6279662,199000,-1.3880000114440918
1573017336.5691082,200000,-1.1460000276565552
1573017503.0167193,201000,-1.347000002861023
1573018018.2606525,204000,-0.8019999861717224
1573018191.3547058,205000,-1.034000039100647
1573018536.5564468,207000,-0.8550000190734863
1573018882.7201824,209000,-0.8429999947547913
1573019053.038653,210000,-0.9789999723434448
1573019223.981644,211000,-0.9470000267028809
1573019394.6498108,212000,-1.3259999752044678
1573019564.941159,213000,-1.25
1573019739.7352993,214000,-0.8679999709129333
1573019906.4031708,215000,-0.7419999837875366
1573020421.4363449,218000,-1.4329999685287476
1573020589.6909857,219000,-1.465000033378601
1573020765.3476057,220000,-1.2289999723434448
1573020934.0244946,221000,-1.090000033378601
1573021103.295625,222000,-1.0950000286102295
1573021279.8367057,223000,-1.406999945640564
1573021451.9474702,224000,-1.1519999504089355
1573021964.4212103,227000,-1.1160000562667847
1573022302.8822448,229000,-0.8149999976158142
1573022478.595489,230000,-0.9559999704360962
1573022647.7608752,231000,-1.0149999856948853
1573022819.2479017,232000,-0.8059999942779541
1573022990.3026905,233000,-1.4520000219345093
1573023334.298605,235000,-1.2100000381469727
1573023503.5507302,236000,-1.065999984741211
1573023677.107856,237000,-1.0729999542236328
1573023847.4255233,238000,-0.6919999718666077
1573024016.0494564,239000,-0.8029999732971191
1573024186.495071,240000,-0.843999981880188
1573024361.0045083,241000,-1.0190000534057617
1573024527.1907988,242000,-0.9049999713897705
1573024701.945409,243000,-0.6899999976158142
1573024870.96231,244000,-1.1510000228881836
1573025045.4239423,245000,-0.515999972820282
1573025214.2636232,246000,-0.9639999866485596
1573025381.1037128,247000,-0.8610000014305115
1573025556.6278832,248000,-1.0369999408721924
1573025723.9928308,249000,-0.6669999957084656
1573026065.6047094,251000,-1.034999966621399
1573026407.2613795,253000,-0.8880000114440918
1573027602.2260633,260000,-0.6050000190734863
1573027950.7912617,262000,-0.8690000176429749
1573028287.7428713,264000,-0.5770000219345093
1573028633.8568232,266000,-0.7089999914169312
1573029143.7130816,269000,-0.8259999752044678
1573029315.5153642,270000,-1.3969999551773071
1573029828.4688768,273000,-0.8460000157356262
1573029997.3202689,274000,-1.128000020980835
1573030174.0579286,275000,-1.3300000429153442
1573030343.0514047,276000,-0.8629999756813049
1573030516.1509254,277000,-0.5270000100135803
1573030689.7375278,278000,-0.9129999876022339
1573031033.8201172,280000,-1.2380000352859497
1573031199.2415507,281000,-0.9739999771118164
1573031715.794601,284000,-1.277999997138977
1573031883.3491,285000,-0.9929999709129333
1573032223.6828952,287000,-0.6100000143051147
1573032393.7815454,288000,-0.4480000138282776
1573032565.9796658,289000,-0.9200000166893005
1573032905.8179693,291000,-0.34700000286102295
1573033079.041537,292000,-1.0240000486373901
1573033251.8455906,293000,-0.8130000233650208
1573033419.4228024,294000,-0.7680000066757202
1573033588.2846525,295000,-0.921999990940094
1573033760.8123958,296000,-0.6850000023841858
1573033933.7419412,297000,-0.8389999866485596
1573034100.19004,298000,-1.027999997138977
1573034272.11773,299000,-1.1729999780654907
1573034441.2133756,300000,-1.2760000228881836
1573034782.5945196,302000,-0.7839999794960022
1573034953.035338,303000,-1.1339999437332153
1573035125.5469832,304000,-0.9760000109672546
1573035294.8641965,305000,-1.0980000495910645
1573035643.1255922,307000,-1.0240000486373901
1573035987.0364695,309000,-0.9520000219345093
1573036155.727351,310000,-0.9110000133514404
1573036327.5909553,311000,-1.0169999599456787
1573036497.944249,312000,-0.7210000157356262
1573036675.728073,313000,-0.8759999871253967
1573036847.3671887,314000,-1.0809999704360962
1573037187.807037,316000,-0.6019999980926514
1573037357.217358,317000,-0.7089999914169312
1573037530.705547,318000,-0.7940000295639038
1573037699.0714283,319000,-0.9929999709129333
1573038216.5416617,322000,-1.2680000066757202
1573038386.525593,323000,-0.8420000076293945
1573038723.781485,325000,-1.3350000381469727
1573039065.0058253,327000,-1.7050000429153442
1573039229.616296,328000,-1.0850000381469727
1573039570.3889205,330000,-0.2919999957084656
1573039742.9555047,331000,-0.9490000009536743
1573040257.2578602,334000,-0.8489999771118164
1573040426.2857797,335000,-1.0520000457763672
1573040600.360732,336000,-0.3140000104904175
1573040939.324009,338000,-1.4140000343322754
1573041107.373306,339000,-0.5609999895095825
1573041278.7874434,340000,-0.9369999766349792
1573041449.2733188,341000,-1.2860000133514404
1573041619.8602664,342000,-0.9380000233650208
1573041794.954724,343000,-1.031999945640564
1573041960.7734268,344000,-0.8889999985694885
1573042136.4915586,345000,-1.2230000495910645
1573042477.6957164,347000,-0.8130000233650208
1573042646.177511,348000,-0.5320000052452087
1573042987.6108027,350000,-0.5770000219345093
1573043322.1913664,352000,-1.0379999876022339
1573043494.6982577,353000,-0.9800000190734863
1573043666.4015045,354000,-0.5910000205039978
1573043834.4529629,355000,-0.871999979019165
1573044010.41907,356000,-0.8980000019073486
1573044179.7943099,357000,-0.3529999852180481
1573044523.3335247,359000,-0.34700000286102295
1573044691.5375834,360000,-1.0889999866485596
1573045028.7519038,362000,-0.6899999976158142
1573045204.7806504,363000,-0.30799999833106995
1573045373.1044595,364000,-1.2029999494552612
1573045713.9846473,366000,-0.6539999842643738
1573045885.2632313,367000,-1.0859999656677246
1573046052.2531743,368000,-1.121999979019165
1573046219.5072463,369000,-0.7329999804496765
1573046392.2978435,370000,-1.3799999952316284
1573046559.922708,371000,-1.5980000495910645
1573046732.5289247,372000,-1.0240000486373901
1573047076.7475066,374000,-1.2690000534057617
1573047248.4908879,375000,-1.0989999771118164
1573047419.2604697,376000,-1.0190000534057617
1573047596.8096204,377000,-0.9670000076293945
1573047939.998963,379000,-1.534999966621399
1573048112.6204467,380000,-0.8539999723434448
1573048454.195837,382000,-1.093000054359436
1573048630.888455,383000,-0.8629999756813049
1573048805.0324616,384000,-0.8450000286102295
1573048976.8579493,385000,-0.7720000147819519
1573049153.6637866,386000,-0.7979999780654907
1573049331.3944511,387000,-0.9190000295639038
1573050031.4806192,391000,-0.8460000157356262
1573050205.5788345,392000,-0.7369999885559082
1573050560.0388932,394000,-1.277999997138977
1573050732.7222404,395000,-0.9570000171661377
1573050909.2731676,396000,-0.8949999809265137
1573051088.5433009,397000,-1.180999994277954
1573051265.34913,398000,-1.065000057220459
1573051439.677429,399000,-0.9020000100135803
1573051615.800438,400000,-1.4279999732971191
1573051789.4587445,401000,-1.100000023841858
1573051965.8447134,402000,-0.39500001072883606
1573052137.4980907,403000,-0.734000027179718
1573052313.6724632,404000,-1.215999960899353
1573052492.0460281,405000,-0.37299999594688416
1573052665.5616765,406000,-1.2549999952316284
1573053192.5213182,409000,-0.9879999756813049
1573053544.4345927,411000,-0.8960000276565552
1573053893.4888086,413000,-0.8889999985694885
1573054246.884872,415000,-1.3200000524520874
1573054423.781816,416000,-1.003999948501587
1573054594.7699459,417000,-0.7710000276565552
1573054772.0877323,418000,-0.4650000035762787
1573055121.8730664,420000,-0.6919999718666077
1573055473.1151412,422000,-1.5889999866485596
1573055828.345735,424000,-1.0
1573056006.439011,425000,-1.1820000410079956
1573056182.0707202,426000,-0.9580000042915344
1573056360.4483068,427000,-0.9279999732971191
1573056537.889931,428000,-0.8679999709129333
1573056714.1983774,429000,-0.843999981880188
1573057064.6600757,431000,-0.5070000290870667
1573057241.1875863,432000,-0.5040000081062317
1573057417.5584342,433000,-0.6700000166893005
1573057594.312208,434000,-1.1039999723434448
1573057771.021225,435000,-0.9490000009536743
1573057953.7586968,436000,-0.9070000052452087
1573058311.6547499,438000,-0.26600000262260437
1573058483.4326625,439000,-0.796999990940094
1573058660.1467342,440000,-0.796999990940094
1573059188.4075112,443000,-0.5099999904632568
1573059363.876862,444000,-1.1579999923706055
1573059712.7423227,446000,-1.159999966621399
1573059891.7852948,447000,-0.8939999938011169
1573060241.7412407,449000,-1.0959999561309814
1573060774.7937534,452000,-0.7110000252723694
1573061123.491807,454000,-0.8510000109672546
1573061298.4474201,455000,-0.4869999885559082
1573061474.8573902,456000,-1.1440000534057617
1573061648.5806572,457000,-0.925000011920929
1573061825.509395,458000,-0.6000000238418579
1573062174.2262383,460000,-0.5320000052452087
1573062702.5032287,463000,-0.6100000143051147
1573063054.0860698,465000,-1.218999981880188
1573063230.3460846,466000,-0.48899999260902405
1573063403.5167072,467000,-0.503000020980835
1573063752.1941643,469000,-0.9229999780654907
1573064102.5250669,471000,-1.1410000324249268
1573064270.6348681,472000,-0.6439999938011169
1573064446.8624454,473000,-0.5329999923706055
1573064965.0569975,476000,-0.9539999961853027
1573065140.3886275,477000,-0.6190000176429749
1573065309.996862,478000,-0.4699999988079071
1573065488.3906624,479000,-1.0080000162124634
1573065838.1234536,481000,-0.7310000061988831
1573066014.4789524,482000,-0.6909999847412109
1573066186.6529112,483000,-0.5669999718666077
1573066537.6265798,485000,-0.4180000126361847
1573066717.4171689,486000,-0.4860000014305115
1573066894.820928,487000,-0.9309999942779541
1573067076.254145,488000,-1.3839999437332153
1573067433.2483044,490000,-0.5600000023841858
1573067784.8843734,492000,-1.097000002861023
1573067962.2655964,493000,-0.6949999928474426
1573068317.9485762,495000,-0.7279999852180481
1573068494.3002014,496000,-1.0740000009536743
1573068850.7229471,498000,-0.9639999866485596
1573069027.313126,499000,-0.42500001192092896
1573069203.8674057,500000,-1.184999942779541
1573069733.8450859,503000,-1.0110000371932983
1573069912.7775764,504000,-1.0429999828338623
1573070088.252693,505000,-0.9539999961853027
1573070260.5286884,506000,-0.9340000152587891
1573070437.9053588,507000,-1.2649999856948853
1573070613.8803146,508000,-0.8690000176429749
1573070786.0266135,509000,-0.8330000042915344
1573070962.528109,510000,-1.0290000438690186
1573071140.7235794,511000,-1.3370000123977661
1573071314.0506356,512000,-1.2569999694824219
1573071493.002912,513000,-0.3610000014305115
1573071671.9531853,514000,-0.18400000035762787
1573072205.592997,517000,-1.0180000066757202
1573072382.8249629,518000,-1.0160000324249268
1573072555.4245374,519000,-0.5289999842643738
1573072735.627335,520000,0.0729999989271164
1573072912.3085327,521000,-1.0490000247955322
1573073093.0782754,522000,-1.0049999952316284
1573073264.1872616,523000,-0.8709999918937683
1573073444.224974,524000,-1.0180000066757202
1573073626.3395555,525000,-1.0210000276565552
1573074157.6619925,528000,-0.3330000042915344
1573074512.3170538,530000,-0.550000011920929
1573074687.3218837,531000,-1.218000054359436
1573075218.6055787,534000,-1.1449999809265137
1573075570.573608,536000,-0.824999988079071
1573075749.5834203,537000,-0.859000027179718
1573076107.8657863,539000,-0.3630000054836273
1573076459.5671356,541000,-0.3930000066757202
1573076816.4105103,543000,-0.6029999852180481
1573077346.8867266,546000,-0.9890000224113464
1573077522.0285287,547000,-1.3289999961853027
1573077698.0669081,548000,-0.12600000202655792
1573077877.510494,549000,-1.1109999418258667
1573078051.7857578,550000,-0.5270000100135803
1573078227.8133993,551000,-0.5139999985694885
1573078407.7552292,552000,-0.7599999904632568
1573078584.5537548,553000,-0.5580000281333923
1573078759.0509374,554000,-0.4909999966621399
1573078938.169895,555000,-1.3220000267028809
1573079119.1317596,556000,-0.8970000147819519
1573079290.5133648,557000,-0.6179999709129333
1573079472.3447204,558000,-1.0429999828338623
1573079645.7805343,559000,-0.5389999747276306
1573079822.982011,560000,-1.1059999465942383
1573080175.7193992,562000,-0.44200000166893005
1573080358.10111,563000,-0.3479999899864197
1573080533.6022623,564000,-0.7179999947547913
1573080711.0161734,565000,-0.3840000033378601
1573080885.8603954,566000,-0.7300000190734863
1573081062.7955441,567000,-0.5860000252723694
1573081236.5201342,568000,-0.5680000185966492
1573081771.2531736,571000,-0.7039999961853027
1573081946.53946,572000,-0.8460000157356262
1573082119.2779179,573000,-0.31700000166893005
1573082644.9625864,576000,-0.4690000116825104
1573082825.4298558,577000,-1.3240000009536743
1573083168.4146457,579000,-0.47600001096725464
1573083342.8556547,580000,-0.4519999921321869
1573083518.0636325,581000,-1.593999981880188
1573084207.649878,585000,-0.6700000166893005
1573084382.2005653,586000,-0.9319999814033508
1573084729.2734306,588000,-0.6669999957084656
1573084898.858457,589000,-0.4959999918937683
1573085248.1236477,591000,-0.5630000233650208
1573085424.538148,592000,-0.36800000071525574
1573085592.9126146,593000,-0.7549999952316284
1573085767.4552479,594000,-1.0609999895095825
1573086286.1843932,597000,-0.5429999828338623
1573086464.0825288,598000,-1.2869999408721924
1573086632.0476503,599000,-0.6420000195503235
1573086978.4154742,601000,-0.699999988079071
1573087158.153094,602000,-1.0549999475479126
1573087510.3743255,604000,-0.8669999837875366
1573087682.485042,605000,-0.5080000162124634
1573087854.8490872,606000,-0.9589999914169312
1573088029.1624603,607000,-0.8489999771118164
1573088197.883878,608000,-0.7490000128746033
1573088373.7515547,609000,-0.5260000228881836
1573088719.4330382,611000,-0.628000020980835
1573088891.323458,612000,-0.6359999775886536
1573089245.3062892,614000,-0.8830000162124634
1573089424.4813938,615000,-0.5789999961853027
1573089593.4757404,616000,-0.503000020980835
1573089769.5306876,617000,-0.9179999828338623
1573090463.78371,621000,-0.5899999737739563
1573090633.9365802,622000,-0.6809999942779541
1573090808.6028512,623000,-0.7580000162124634
1573091499.2963881,627000,-0.972000002861023
1573091678.338173,628000,-0.5680000185966492
1573091849.2684746,629000,-0.734000027179718
1573092025.6503448,630000,-0.625
1573092199.4899132,631000,-0.515999972820282
1573092717.537056,634000,-0.9430000185966492
1573092895.950197,635000,-1.1970000267028809
1573093239.8769174,637000,-0.6819999814033508
1573093587.4178998,639000,-0.781000018119812
1573093935.0227597,641000,-0.7739999890327454
1573094284.1393116,643000,-0.8199999928474426
1573094458.6718936,644000,-0.5759999752044678
1573094806.309993,646000,-0.6110000014305115
1573094975.548347,647000,-0.6669999957084656
1573095149.616308,648000,-0.7580000162124634
1573095322.8547297,649000,-0.17000000178813934
1573095498.0610502,650000,-0.8939999938011169
1573095673.1210206,651000,-1.1829999685287476
1573096196.1109574,654000,-0.40299999713897705
1573096373.24611,655000,-0.7850000262260437
1573096549.8269274,656000,-0.5910000205039978
1573096725.7621324,657000,-0.6859999895095825
1573096902.2262676,658000,-1.1690000295639038
1573097074.1796386,659000,-0.09700000286102295
1573097253.2178843,660000,-0.8980000019073486
1573097605.3056304,662000,-0.8009999990463257
1573097774.6258783,663000,-0.7089999914169312
1573097952.6737938,664000,-0.7149999737739563
1573098301.3242571,666000,-0.49000000953674316
1573098479.1302605,667000,-0.43299999833106995
1573098652.8133245,668000,-0.7039999961853027
1573098827.4785886,669000,-0.6380000114440918
1573098998.2244992,670000,-0.7289999723434448
1573099177.0730007,671000,-0.7279999852180481
1573099352.6602306,672000,-0.9750000238418579
1573100050.2092023,676000,-1.1449999809265137
1573100399.1279066,678000,-1.5720000267028809
1573100574.673804,679000,-0.703000009059906
1573101088.7878861,682000,-0.9739999771118164
1573101434.8089104,684000,-0.9309999942779541
1573101609.799825,685000,-0.8970000147819519
1573101781.7744994,686000,-0.6259999871253967
1573101952.6086705,687000,-1.031000018119812
1573102304.2491724,689000,-1.2730000019073486
1573102476.8980892,690000,-0.996999979019165
1573102651.8418074,691000,-0.9380000233650208
1573103179.4335456,694000,-1.2350000143051147
1573103359.874194,695000,-0.8790000081062317
1573103533.4489255,696000,-0.5509999990463257
1573103713.9270244,697000,-0.9929999709129333
1573103886.592793,698000,-0.7020000219345093
1573104061.956454,699000,-0.27000001072883606
1573104233.197846,700000,-0.4429999887943268
1573104930.7383692,704000,-0.550000011920929
1573105104.705169,705000,-1.0470000505447388
1573105452.1553621,707000,-1.1959999799728394
1573105624.4803698,708000,-0.6650000214576721
1573105799.6798143,709000,-0.7260000109672546
1573105971.4159079,710000,-0.4020000100135803
1573106495.0723834,713000,-0.7310000061988831
1573106668.918355,714000,-0.4309999942779541
1573106842.2400918,715000,-0.7789999842643738
1573107188.2677934,717000,-0.7110000252723694
1573107538.760848,719000,-0.9240000247955322
1573107888.3530896,721000,-0.6069999933242798
1573108061.0438952,722000,-0.6050000190734863
1573108239.5859628,723000,-0.609000027179718
1573108411.1459558,724000,-0.5619999766349792
1573108587.6260622,725000,-0.8370000123977661
1573108759.5361888,726000,-0.8939999938011169
1573108938.7991943,727000,-0.5239999890327454
1573109114.7531943,728000,-0.24500000476837158
1573109283.4266813,729000,-0.722000002861023
1573109638.47582,731000,-0.5889999866485596
1573109987.6988125,733000,-0.9950000047683716
1573110169.1535037,734000,-0.9750000238418579
1573110513.5317707,736000,-0.5230000019073486
1573110692.1028924,737000,-0.6710000038146973
1573110868.0259714,738000,-0.5640000104904175
1573111043.3235343,739000,-0.7929999828338623
1573111215.1880875,740000,-1.121999979019165
1573111395.342479,741000,-0.5320000052452087
1573111573.5129035,742000,-1.2259999513626099
1573111744.11083,743000,-0.777999997138977
1573111921.4619727,744000,-0.2630000114440918
1573112097.5940592,745000,-0.4690000116825104
1573112277.36013,746000,-0.3959999978542328
1573112448.6846602,747000,-0.24400000274181366
1573112960.5118375,750000,-0.8629999756813049
1573113132.4640796,751000,-1.2640000581741333
1573113632.2216632,754000,-0.7789999842643738
1573113969.5387952,756000,-0.07100000232458115
1573114304.3054743,758000,-0.460999995470047
1573114640.9470758,760000,-0.9020000100135803
1573114977.3513167,762000,-0.20999999344348907
1573115315.4906487,764000,0.004999999888241291
1573115656.7010846,766000,-0.0689999982714653
1573115829.7023673,767000,-1.190999984741211
1573116007.2601676,768000,0.26499998569488525
1573116349.1116688,770000,-0.8059999942779541
1573116522.5115244,771000,-0.6069999933242798
1573116694.7931964,772000,-1.0180000066757202
1573117045.0405884,774000,-0.4659999907016754
1573117221.3572147,775000,-0.5559999942779541
1573117565.8381956,777000,-0.875
1573117741.300224,778000,-0.8790000081062317
1573117910.850187,779000,-0.621999979019165
1573118258.090663,781000,-0.8040000200271606
1573118436.3816664,782000,-0.8619999885559082
1573118780.6936119,784000,-1.0080000162124634
1573118955.1394415,785000,-0.7369999885559082
1573119308.5969362,787000,-1.1610000133514404
1573119651.4246018,789000,-1.215000033378601
1573119824.0953746,790000,-0.8090000152587891
1573119999.1224444,791000,-0.7319999933242798
1573120345.8975565,793000,-0.6119999885559082
1573121049.8659048,797000,-0.08100000023841858
1573121230.062714,798000,-0.9829999804496765
1573121405.2983646,799000,-0.7379999756813049
1573121753.8966799,801000,-0.8130000233650208
1573121923.5819533,802000,-0.4519999921321869
1573122096.9789302,803000,-1.0399999618530273
1573122272.490501,804000,-0.8619999885559082
1573122793.9497252,807000,-0.6029999852180481
1573123146.1760795,809000,-0.5180000066757202
1573123322.980811,810000,-1.0399999618530273
1573123495.7884831,811000,-0.7089999914169312
1573123674.9303324,812000,-0.9750000238418579
1573123850.39334,813000,-0.4519999921321869
1573124020.2352655,814000,-0.8679999709129333
1573124190.900177,815000,-0.1889999955892563
1573124365.2883618,816000,-0.7950000166893005
1573124717.0243082,818000,-1.0130000114440918
1573124894.0249803,819000,-0.3009999990463257
1573125070.268725,820000,-0.38100001215934753
1573125246.4177284,821000,-0.949999988079071
1573125423.2858803,822000,-0.9779999852180481
1573125595.3268073,823000,-0.718999981880188
1573125945.161709,825000,-0.460999995470047
1573126118.612492,826000,-0.9020000100135803
1573126296.6859584,827000,-0.6890000104904175
1573126467.198378,828000,-0.3059999942779541
1573126644.203639,829000,-0.6019999980926514
1573126988.539482,831000,-0.6539999842643738
1573127166.0725303,832000,-0.9020000100135803
1573127342.3023326,833000,-0.6480000019073486
1573127515.9947577,834000,-0.7689999938011169
1573127686.9059865,835000,-1.4129999876022339
1573127862.2686353,836000,-0.7799999713897705
1573128034.5323458,837000,-0.8980000019073486
1573128542.3430989,840000,-1.1829999685287476
1573128709.2289338,841000,-0.6589999794960022
1573128876.254072,842000,-0.31200000643730164
1573129049.2324047,843000,-0.843999981880188
1573129557.9668572,846000,-0.3400000035762787
1573129734.010977,847000,-0.6230000257492065
1573129901.3710496,848000,-1.0839999914169312
1573130073.513759,849000,-0.7009999752044678
1573130241.3906443,850000,-0.6380000114440918
1573130759.9717944,853000,-0.2720000147819519
1573130929.68343,854000,-0.843999981880188
1573131102.8194582,855000,-0.6819999814033508
1573131275.6773255,856000,-0.21199999749660492
1573131622.8201857,858000,-1.0529999732971191
1573131797.1846654,859000,-0.4410000145435333
1573131968.0500004,860000,-0.1979999989271164
1573132305.3613114,862000,-0.9829999804496765
1573132480.1668537,863000,-0.40799999237060547
1573132824.8020363,865000,-0.4300000071525574
1573132985.7826474,866000,-0.6179999709129333
1573133160.8526263,867000,-0.8790000081062317
1573133333.6370027,868000,-0.7559999823570251
1573133502.8600664,869000,-1.0089999437332153
1573133671.1478932,870000,-0.23600000143051147
1573133839.7101643,871000,-1.184999942779541
1573134175.6437774,873000,-1.1230000257492065
1573134347.0505836,874000,-0.5690000057220459
1573134688.4718945,876000,-0.9760000109672546
1573134860.196014,877000,-0.6399999856948853
1573135029.9342885,878000,-0.8999999761581421
1573135371.1823158,880000,-0.4790000021457672
1573135883.8458729,883000,-0.4129999876022339
1573136053.229543,884000,-0.5529999732971191
1573136393.8055885,886000,-0.7649999856948853
1573136734.8678622,888000,-0.5379999876022339
1573136901.8299608,889000,-0.4659999907016754
1573137072.6679673,890000,-0.7099999785423279
1573137242.9189515,891000,-0.7829999923706055
1573137417.1251774,892000,-0.9549999833106995
1573137935.95079,895000,-1.0230000019073486
1573138105.728708,896000,-0.2529999911785126
1573138456.203418,898000,-0.6830000281333923
1573138628.5266385,899000,-0.6430000066757202
1573138800.6770318,900000,-0.9629999995231628
1573138975.5997372,901000,-0.9589999914169312
1573139150.5805783,902000,-0.6830000281333923
1573139495.1075935,904000,-0.9160000085830688
1573139850.342306,906000,-0.32899999618530273
1573140019.7183108,907000,-0.3050000071525574
1573140192.2101336,908000,-0.7239999771118164
1573140367.4372156,909000,-1.121000051498413
1573140540.6721518,910000,-0.4970000088214874
1573141062.7606192,913000,-0.7630000114440918
1573141229.33992,914000,-0.32199999690055847
1573141753.9010124,917000,-0.9350000023841858
1573142098.5339205,919000,-0.6620000004768372
1573142278.800648,920000,-1.0800000429153442
1573142453.6316726,921000,-0.8339999914169312
1573142629.3407948,922000,-1.25600004196167
1573142801.6481853,923000,-0.7670000195503235
1573142971.9483538,924000,-1.1510000228881836
1573143147.3066742,925000,-0.6809999942779541
1573143321.3584716,926000,-0.6629999876022339
1573143500.4080555,927000,-0.6660000085830688
1573143855.5872757,929000,-0.5479999780654907
1573144028.760064,930000,-0.7289999723434448
1573144201.6685183,931000,-0.2639999985694885
1573144380.620037,932000,-1.0670000314712524
1573144734.9225276,934000,-1.5800000429153442
1573145083.4805808,936000,-0.6290000081062317
1573145786.1036415,940000,-0.9750000238418579
1573146135.5107582,942000,-0.6460000276565552
1573146488.691966,944000,-0.10599999874830246
1573146660.346564,945000,-0.4230000078678131
1573146832.9628863,946000,-0.652999997138977
1573147009.0841646,947000,-0.4350000023841858
1573147357.847061,949000,-1.0210000276565552
1573147528.0443664,950000,-0.7070000171661377
1573147700.7698407,951000,-0.8240000009536743
1573148224.746483,954000,-0.7770000100135803
1573148401.4354298,955000,-0.18299999833106995
1573148574.4018648,956000,-0.718999981880188
1573148925.1146216,958000,-0.6039999723434448
1573149102.220904,959000,-1.1260000467300415
1573149454.3858163,961000,-0.5690000057220459
1573149632.3757148,962000,-0.6389999985694885
1573149807.2692058,963000,-1.1729999780654907
1573149985.7356958,964000,-0.8479999899864197
1573150157.4861095,965000,-0.7760000228881836
1573150512.4469678,967000,-1.0049999952316284
1573151037.9829457,970000,-0.28200000524520874
1573151391.1860058,972000,-0.35100001096725464
1573151563.583189,973000,-0.3889999985694885
1573151742.034835,974000,-0.8679999709129333
1573151913.0933986,975000,-0.9980000257492065
1573152089.839205,976000,-1.065000057220459
1573152260.9370718,977000,-0.17499999701976776
1573152432.186481,978000,-0.5809999704360962
1573152605.1106524,979000,-0.6650000214576721
1573152781.0265498,980000,-0.8999999761581421
1573153131.338839,982000,-0.9309999942779541
1573153308.285683,983000,0.020999999716877937
1573153478.1605864,984000,-0.5950000286102295
1573154006.6634743,987000,-0.5960000157356262
1573154181.3026748,988000,-1.13100004196167
1573154357.8452816,989000,-1.0980000495910645
1573154532.4661555,990000,-0.4880000054836273
1573154700.328997,991000,-0.21799999475479126
1573154871.1207874,992000,-0.8920000195503235
1573155048.9480927,993000,-1.3459999561309814
1573155221.7039483,994000,-0.8659999966621399
1573155398.2034833,995000,-0.652999997138977
1573155569.1202948,996000,-0.5899999737739563
1573155918.289075,998000,-0.5099999904632568
1573156444.168813,1001000,-1.0110000371932983
1573156791.7603288,1003000,-0.5419999957084656
1573156969.900959,1004000,-1.0240000486373901
1573157147.577828,1005000,-1.1579999923706055
1573157319.2496994,1006000,-0.6330000162124634
1573157658.609358,1008000,-0.43700000643730164
1573157998.7404816,1010000,-0.7879999876022339
1573158172.2144394,1011000,-0.5569999814033508
1573158344.6919174,1012000,-0.8090000152587891
1573159196.0363388,1017000,-0.6010000109672546
1573160053.517025,1022000,-0.7950000166893005
1573160229.098494,1023000,-0.7739999890327454
1573160580.8660038,1025000,-0.7329999804496765
1573160753.4717689,1026000,-0.671999990940094
1573160928.5231156,1027000,-0.43299999833106995
1573161104.0998266,1028000,-0.8460000157356262
1573161280.1469274,1029000,-0.18299999833106995
1573161450.25898,1030000,-0.5239999890327454
1573161626.5148911,1031000,-1.1089999675750732
1573161803.4129827,1032000,-0.49000000953674316
1573161975.2078733,1033000,-0.9629999995231628
1573162152.04976,1034000,-1.1260000467300415
1573162324.7019622,1035000,-0.2630000114440918
1573162502.7193942,1036000,-0.9440000057220459
1573162677.1546006,1037000,-0.9710000157356262
1573163203.3495862,1040000,-0.9269999861717224
1573163379.1723835,1041000,-0.6570000052452087
1573163734.1836667,1043000,-0.5799999833106995
1573163910.545089,1044000,0.04699999839067459
1573164080.3175519,1045000,-0.7910000085830688
1573164255.1602902,1046000,-0.7070000171661377
1573164769.1972506,1049000,-0.5419999957084656
1573164947.531512,1050000,-0.902999997138977
1573165120.4698315,1051000,-0.46799999475479126
1573165293.0673563,1052000,-0.17499999701976776
1573165470.161625,1053000,-0.2280000001192093
1573165645.512406,1054000,-0.7039999961853027
1573165821.605963,1055000,-1.253000020980835
1573165995.7330334,1056000,-1.1610000133514404
1573166171.7862825,1057000,-0.33000001311302185
1573166345.373711,1058000,-0.5879999995231628
1573166692.3840592,1060000,-0.4950000047683716
1573167040.152343,1062000,-0.5870000123977661
1573167216.0827274,1063000,-0.15700000524520874
1573167390.579462,1064000,-0.42100000381469727
1573167562.0138702,1065000,-0.781000018119812
1573168082.3480814,1068000,-0.8519999980926514
1573168259.290686,1069000,-1.1349999904632568
1573168436.1913223,1070000,-0.04100000113248825
1573168613.5289118,1071000,-1.0369999408721924
1573168781.3230162,1072000,-0.7900000214576721
1573168956.4495926,1073000,-0.6579999923706055
1573169303.974801,1075000,-0.5450000166893005
1573169466.135039,1076000,-0.8629999756813049
1573169808.284457,1078000,-0.7049999833106995
1573170322.0173109,1081000,-0.40700000524520874
1573170493.681095,1082000,-0.5249999761581421
1573170665.2006345,1083000,-1.0360000133514404
1573170830.419653,1084000,-1.1239999532699585
1573171008.2774632,1085000,-0.7039999961853027
1573171173.0702534,1086000,-0.7319999933242798
1573171347.4410086,1087000,-0.5759999752044678
1573171514.8922184,1088000,-0.8209999799728394
1573171862.9404619,1090000,-0.8410000205039978
1573172039.859612,1091000,-0.3709999918937683
1573172910.4605396,1096000,-0.5609999895095825
1573173088.0625217,1097000,-1.309000015258789
1573173262.8388824,1098000,-0.15000000596046448
1573173441.3055575,1099000,-0.8539999723434448
1573173611.7450747,1100000,-0.828000009059906
1573173785.9371154,1101000,-0.6899999976158142
1573173957.365882,1102000,-0.7269999980926514
1573174133.6259842,1103000,-0.9300000071525574
1573174661.125478,1106000,-0.7390000224113464
1573175006.9643197,1108000,-0.722000002861023
1573175184.639719,1109000,-0.5640000104904175
1573175530.4133623,1111000,-0.8330000042915344
1573175704.6639392,1112000,-0.15299999713897705
1573176055.2753005,1114000,-0.703000009059906
1573176230.5086694,1115000,-0.328000009059906
1573176404.4453611,1116000,-1.024999976158142
1573176582.434121,1117000,-0.6710000038146973
1573176752.5916975,1118000,-0.6159999966621399
1573176933.1466045,1119000,-0.6140000224113464
1573177114.566141,1120000,-1.059999942779541
1573177290.225987,1121000,-1.0549999475479126
1573177643.8948984,1123000,-0.39800000190734863
1573177819.5802295,1124000,-0.8410000205039978
1573178515.6676388,1128000,-0.33000001311302185
1573178692.0890443,1129000,-0.9509999752044678
1573179040.7575128,1131000,-0.6259999871253967
1573179390.0277736,1133000,-0.8949999809265137
1573179566.6782577,1134000,-0.9340000152587891
1573179740.0469427,1135000,-0.503000020980835
1573179913.679997,1136000,-1.0069999694824219
1573180088.1951416,1137000,-0.3869999945163727
1573180264.5432584,1138000,-0.8109999895095825
1573180440.1213634,1139000,-1.1299999952316284
1573180795.267456,1141000,-0.8460000157356262
1573181145.6325715,1143000,-0.12800000607967377
1573181312.1348035,1144000,-0.22599999606609344
1573181490.3488579,1145000,-0.7319999933242798
1573181662.184246,1146000,-0.671999990940094
1573182021.1786878,1148000,-0.6549999713897705
1573182196.0443048,1149000,-0.5329999923706055
1573182547.9782748,1151000,-0.3700000047683716
1573182723.6684422,1152000,-1.1269999742507935
1573182899.2787006,1153000,-0.722000002861023
1573183071.6897454,1154000,-0.4169999957084656
1573183250.603129,1155000,-0.9419999718666077
1573183423.113093,1156000,-0.7540000081062317
1573183598.2978282,1157000,-0.45899999141693115
1573183772.9540198,1158000,-1.0180000066757202
1573183950.6160674,1159000,-1.055999994277954
1573184121.9466777,1160000,-0.765999972820282
1573184476.9850647,1162000,-0.7110000252723694
1573184829.4325366,1164000,-0.47999998927116394
1573185003.1029832,1165000,-0.8730000257492065
1573185182.2228706,1166000,-0.5849999785423279
1573185358.2946057,1167000,-0.824999988079071
1573185529.4422808,1168000,-0.6029999852180481
1573185704.0483088,1169000,-0.36399999260902405
1573185879.393645,1170000,-0.6079999804496765
1573186055.8466156,1171000,-0.6439999938011169
1573186226.5026777,1172000,-0.4830000102519989
1573186406.2032356,1173000,-0.8489999771118164
1573186755.6215835,1175000,-0.5569999814033508
1573186930.5094056,1176000,-0.3059999942779541
1573187108.501127,1177000,-0.8830000162124634
1573187814.9936504,1181000,-0.5839999914169312
1573188167.9401562,1183000,-1.378000020980835
1573188340.958503,1184000,-0.3370000123977661
1573188516.2721305,1185000,-0.44200000166893005
1573188691.9979415,1186000,-0.6389999985694885
1573188866.8007317,1187000,-0.31200000643730164
1573189040.9786844,1188000,-0.8799999952316284
1573189395.1285708,1190000,-0.3580000102519989
1573189739.3612318,1192000,-0.6309999823570251
1573189912.9011047,1193000,-0.34700000286102295
1573190093.3742344,1194000,-0.38100001215934753
1573190267.072927,1195000,-1.0010000467300415
1573190437.7468805,1196000,-0.05700000002980232
1573190788.0437114,1198000,-0.6470000147819519
1573191143.511463,1200000,-0.8379999995231628
1573191322.9865339,1201000,-0.4519999921321869
1573191496.7308862,1202000,-0.734000027179718
1573191670.3160427,1203000,-1.434000015258789
1573191846.9057462,1204000,-0.9309999942779541
1573192020.9890313,1205000,-1.0920000076293945
1573192370.6529124,1207000,-0.6420000195503235
1573192545.9265752,1208000,-0.8980000019073486
1573192719.3788147,1209000,-1.0010000467300415
1573192888.458649,1210000,-1.1959999799728394
1573193234.6311896,1212000,-0.8790000081062317
1573193411.3023877,1213000,-0.6140000224113464
1573193759.6305146,1215000,-0.7120000123977661
1573193932.7997856,1216000,-0.6660000085830688
1573194108.717812,1217000,-1.0509999990463257
1573194638.4128633,1220000,-0.42500001192092896
1573194815.553453,1221000,-0.8489999771118164
1573194991.8529413,1222000,-0.1850000023841858
1573195168.33329,1223000,-1.3240000009536743
1573195342.5607493,1224000,-0.6669999957084656
1573195688.5491347,1226000,-0.6899999976158142
1573195864.3585443,1227000,-0.49000000953674316
1573196216.830519,1229000,-0.6050000190734863
1573196568.6737735,1231000,-1.128000020980835
1573196918.3187091,1233000,-0.4749999940395355
1573197270.1142426,1235000,-0.6330000162124634
1573197624.844921,1237000,-0.8640000224113464
1573197971.9878585,1239000,-0.4659999907016754
1573198320.677246,1241000,-0.734000027179718
1573198494.1645026,1242000,-1.472000002861023
1573198672.4195428,1243000,-1.1490000486373901
1573199193.1915064,1246000,-0.6480000019073486
1573199369.3866491,1247000,-0.6499999761581421
1573199545.8245075,1248000,-0.23499999940395355
1573199721.9322693,1249000,-0.7870000004768372
1573199893.7749717,1250000,-0.6079999804496765
1573200584.4788978,1254000,-0.8730000257492065
1573200763.5012434,1255000,-0.9459999799728394
1573201112.02031,1257000,-0.6539999842643738
1573201287.1081638,1258000,-0.878000020980835
1573201639.8656259,1260000,-0.46399998664855957
1573201812.9527996,1261000,-0.9539999961853027
1573201986.3654835,1262000,-1.0850000381469727
1573202162.4135659,1263000,-0.44600000977516174
1573202337.449513,1264000,-0.43700000643730164
1573202510.2773988,1265000,-0.9430000185966492
1573202681.5859187,1266000,-0.7639999985694885
1573202860.987214,1267000,-0.492000013589859
1573203204.670051,1269000,-0.3190000057220459
1573203374.9549136,1270000,-0.5799999833106995
1573203552.4314675,1271000,-0.5640000104904175
1573203726.186686,1272000,-0.9020000100135803
1573203901.6690114,1273000,-0.375
1573204252.263811,1275000,-0.3479999899864197
1573204428.1723855,1276000,-0.574999988079071
1573204603.531549,1277000,-0.7649999856948853
1573204781.6260414,1278000,-1.472000002861023
1573204956.957074,1279000,-1.065999984741211
1573205130.6216848,1280000,-0.8050000071525574
1573205310.1786058,1281000,-0.902999997138977
1573205481.9422898,1282000,-0.2770000100135803
1573205834.8922422,1284000,-0.6000000238418579
1573206014.844063,1285000,-0.8059999942779541
1573206186.1151552,1286000,-0.7639999985694885
1573206359.3393402,1287000,-0.3659999966621399
1573206529.469981,1288000,-0.765999972820282
1573206876.603098,1290000,-0.8730000257492065
1573207387.9651096,1293000,-0.1420000046491623
1573207559.0697067,1294000,-0.703000009059906
1573207731.7720537,1295000,-0.5860000252723694
1573207900.7924092,1296000,-0.6269999742507935
1573208079.8028417,1297000,-0.4090000092983246
1573208249.317066,1298000,-0.8069999814033508
1573208762.4744637,1301000,-0.5820000171661377
1573208928.2266438,1302000,-0.7350000143051147
1573209267.8010502,1304000,-0.6200000047683716
1573209610.7661436,1306000,-0.8539999723434448
1573209783.3850296,1307000,-0.718999981880188
1573209954.8666801,1308000,-1.065999984741211
1573210124.3980956,1309000,-0.9399999976158142
1573210288.608571,1310000,-0.2840000092983246
1573210458.797906,1311000,-0.8360000252723694
1573210628.8540947,1312000,-0.7620000243186951
1573210798.987592,1313000,-0.2329999953508377
1573210966.4156377,1314000,-0.29600000381469727
1573211138.296666,1315000,-0.7990000247955322
1573211304.0860147,1316000,-0.875
1573211472.0434859,1317000,-0.9259999990463257
1573211809.976672,1319000,-0.5339999794960022
1573212149.3310356,1321000,-0.5230000019073486
1573212318.143069,1322000,-0.9330000281333923
1573212489.5481865,1323000,-0.968999981880188
1573212828.5667777,1325000,-0.43299999833106995
1573213166.374868,1327000,-0.4880000054836273
1573213335.0286958,1328000,-0.1550000011920929
1573213505.5004559,1329000,-1.0540000200271606
1573213677.1999092,1330000,-0.7059999704360962
1573213848.6066272,1331000,-0.9340000152587891
1573214016.1735778,1332000,-1.2389999628067017
1573214354.9462564,1334000,0.027000000700354576
1573214530.3696094,1335000,-1.0640000104904175
1573214696.9032304,1336000,-0.6970000267028809
1573214868.2138276,1337000,-0.7789999842643738
1573215209.442187,1339000,0.03799999877810478
1573215717.0515354,1342000,-0.46700000762939453
1573215885.405952,1343000,-0.7689999938011169
1573216050.031788,1344000,-0.8420000076293945
1573216385.3083284,1346000,-1.0140000581741333
1573216720.257594,1348000,-0.4819999933242798
1573216894.963627,1349000,-0.49799999594688416
1573217065.074911,1350000,-0.6320000290870667
1573217238.9130595,1351000,-0.7609999775886536
1573217409.4703922,1352000,-0.5519999861717224
1573217585.287198,1353000,-0.6159999966621399
1573217754.1476798,1354000,-0.6840000152587891
1573217926.3758101,1355000,-1.0329999923706055
1573218589.7299562,1359000,-0.7160000205039978
1573218756.1086247,1360000,-1.0750000476837158
1573218923.1607594,1361000,-1.0570000410079956
1573219420.4559965,1364000,-0.8659999966621399
1573219586.662571,1365000,-1.0829999446868896
1573219916.535937,1367000,-0.7559999823570251
1573220084.0306308,1368000,-0.7649999856948853
1573220420.0372593,1370000,-0.08799999952316284
1573220584.180124,1371000,-0.6629999876022339
1573220741.6281016,1372000,-0.550000011920929
1573220907.029792,1373000,-0.9210000038146973
1573221227.525155,1375000,-0.8180000185966492
1573221384.1473424,1376000,-1.0779999494552612
1573221549.4409862,1377000,-0.9739999771118164
1573221708.19669,1378000,-1.062999963760376
1573222032.942137,1380000,-0.7390000224113464
1573222358.7075505,1382000,-0.925000011920929
1573222521.029776,1383000,-0.5669999718666077
1573222681.7253737,1384000,-0.8849999904632568
1573223647.9014108,1390000,-1.2619999647140503
1573223809.7204373,1391000,-0.6949999928474426
1573223970.6307452,1392000,-0.6499999761581421
1573224289.7150755,1394000,-0.746999979019165
1573224614.4623158,1396000,-0.8140000104904175
1573224776.1289709,1397000,-0.7369999885559082


==> content/plots/avg_rewards_leduc/nftp.csv <==
Wall time,Step,Value
1572983163.9433336,0,-4.294000148773193
1572983687.7955074,3000,-1.8760000467300415
1572984047.5503879,5000,-1.6019999980926514
1572984230.9186592,6000,-2.0880000591278076
1572984406.2115846,7000,-1.7200000286102295
1572984589.1019585,8000,-1.3339999914169312
1572984770.9192705,9000,-1.5850000381469727
1572984950.0695312,10000,-1.565999984741211
1572985133.322013,11000,-1.3700000047683716
1572985312.068866,12000,-1.4079999923706055
1572986217.9299703,17000,-1.375
1572986399.8174176,18000,-1.5160000324249268
1572986581.5371692,19000,-1.5579999685287476
1572986765.5802794,20000,-1.472000002861023
1572986950.1174684,21000,-1.3320000171661377
1572987131.4108248,22000,-1.3049999475479126
1572987314.1509385,23000,-1.1069999933242798
1572987493.611143,24000,-1.2419999837875366
1572987674.645977,25000,-1.3009999990463257
1572988038.6533396,27000,-1.6410000324249268
1572988403.3136432,29000,-1.434999942779541
1572988949.9192088,32000,-2.068000078201294
1572989136.2259696,33000,-1.5
1572989312.1411986,34000,-1.75600004196167
1572989493.781637,35000,-1.937000036239624
1572989677.2135954,36000,-1.6970000267028809
1572989854.9008944,37000,-1.3819999694824219
1572990040.038768,38000,-1.7619999647140503
1572990221.6796288,39000,-2.049999952316284
1572990406.3921928,40000,-1.3739999532699585
1572990589.0597663,41000,-1.534999966621399
1572990766.173356,42000,-1.503999948501587
1572991126.9862816,44000,-2.0269999504089355
1572991309.9514487,45000,-1.621999979019165
1572991489.5619786,46000,-1.5549999475479126
1572991666.1056464,47000,-1.8079999685287476
1572991850.861445,48000,-1.434999942779541
1572992029.8057044,49000,-1.5240000486373901
1572992387.0687776,51000,-1.687000036239624
1572992750.4687,53000,-1.9919999837875366
1572992928.8186183,54000,-1.9429999589920044
1572993110.1560087,55000,-1.9639999866485596
1572993291.9364183,56000,-1.3860000371932983
1572993473.8623135,57000,-1.6549999713897705
1572993651.1920276,58000,-1.7209999561309814
1572993831.4399493,59000,-1.156999945640564
1572994011.3969247,60000,-1.649999976158142
1572994187.6639733,61000,-2.1619999408721924
1572994727.8972626,64000,-1.8079999685287476
1572994907.9162278,65000,-1.6759999990463257
1572995447.3930492,68000,-0.9480000138282776
1572995806.6289318,70000,-1.656000018119812
1572995986.4742324,71000,-1.6629999876022339
1572996172.3253808,72000,-1.0609999895095825
1572996351.7590022,73000,-1.8980000019073486
1572996711.2914104,75000,-1.565999984741211
1572997069.5534308,77000,-1.2120000123977661
1572997245.8506594,78000,-1.0770000219345093
1572997428.4369261,79000,-1.3200000524520874
1572997788.740212,81000,-1.5440000295639038
1572997969.5058382,82000,-1.1150000095367432
1572998149.299948,83000,-1.3830000162124634
1572998331.3362255,84000,-1.5429999828338623
1572998512.3840966,85000,-1.75
1572998875.3397396,87000,-1.6150000095367432
1572999056.4131541,88000,-1.7519999742507935
1572999239.5299313,89000,-1.2619999647140503
1572999414.9867308,90000,-1.5230000019073486
1572999596.3831015,91000,-1.6579999923706055
1572999777.002067,92000,-2.3450000286102295
1573000132.6732028,94000,-1.3480000495910645
1573000312.5147862,95000,-1.6150000095367432
1573000494.6177857,96000,-1.4520000219345093
1573000670.6057692,97000,-1.7929999828338623
1573000846.4731724,98000,-1.6579999923706055
1573001208.7693102,100000,-1.9500000476837158
1573001390.9727209,101000,-1.5850000381469727
1573001569.663127,102000,-1.4259999990463257
1573002107.3661277,105000,-1.4149999618530273
1573002290.7821279,106000,-1.25
1573002467.600248,107000,-1.5149999856948853
1573002651.0602186,108000,-1.7100000381469727
1573002830.2479947,109000,-1.5329999923706055
1573003373.3172848,112000,-0.9739999771118164
1573003553.819748,113000,-1.2730000019073486
1573003730.4913342,114000,-1.3630000352859497
1573004098.0165014,116000,-1.2569999694824219
1573004459.9163086,118000,-1.5069999694824219
1573005179.2619767,122000,-1.1299999952316284
1573005365.29764,123000,-1.628999948501587
1573005544.2943797,124000,-1.5789999961853027
1573005729.0464857,125000,-0.9919999837875366
1573005909.7194934,126000,-1.465999960899353
1573006083.96159,127000,-1.3930000066757202
1573006445.1505616,129000,-1.6629999876022339
1573006803.2413645,131000,-1.4980000257492065
1573006985.7654803,132000,-1.3969999551773071
1573007167.8805351,133000,-1.340999960899353
1573007341.9240866,134000,-1.0149999856948853
1573007523.3948426,135000,-1.2899999618530273
1573007882.4573004,137000,-1.4780000448226929
1573008061.7607963,138000,-1.409999966621399
1573008242.8636527,139000,-1.5049999952316284
1573008427.8350797,140000,-1.4520000219345093
1573008604.7001913,141000,-1.5240000486373901
1573008786.6360362,142000,-1.1239999532699585
1573009327.6043231,145000,-1.4490000009536743
1573009505.477934,146000,-1.6339999437332153
1573009688.379325,147000,-1.2649999856948853
1573010051.752369,149000,-1.7699999809265137
1573010230.2256498,150000,-1.3760000467300415
1573010412.4903169,151000,-1.2120000123977661
1573010774.1129277,153000,-1.5750000476837158
1573010952.478273,154000,-1.718000054359436
1573011135.9619105,155000,-1.4759999513626099
1573011316.0404098,156000,-1.340999960899353
1573011491.5390215,157000,-1.371000051498413
1573011674.5008242,158000,-1.6510000228881836
1573011860.3433259,159000,-1.7109999656677246
1573012039.610629,160000,-1.3980000019073486
1573012220.6673777,161000,-1.0089999437332153
1573012399.0021014,162000,-1.5069999694824219
1573012754.168394,164000,-1.2489999532699585
1573012934.8932142,165000,-1.4110000133514404
1573013119.0813296,166000,-1.784999966621399
1573013297.977162,167000,-1.5759999752044678
1573013476.6822596,168000,-1.1929999589920044
1573013659.1229677,169000,-1.1200000047683716
1573013834.2387342,170000,-1.312000036239624
1573014195.8400545,172000,-0.9819999933242798
1573014555.2911918,174000,-0.597000002861023
1573014732.567532,175000,-1.371999979019165
1573014914.6893811,176000,-1.5410000085830688
1573015090.5961502,177000,-1.4839999675750732
1573015269.8599079,178000,-1.4989999532699585
1573015454.3157554,179000,-1.777999997138977
1573015627.8881614,180000,-1.1610000133514404
1573015809.1684568,181000,-1.6660000085830688
1573015988.640804,182000,-1.5140000581741333
1573016168.8581376,183000,-1.597000002861023
1573016349.8922794,184000,-2.0480000972747803
1573016524.9489636,185000,-1.4240000247955322
1573016707.750943,186000,-1.4479999542236328
1573016880.882494,187000,-1.5789999961853027
1573017061.5585582,188000,-1.2039999961853027
1573017245.516105,189000,-1.6540000438690186
1573017421.0206094,190000,-0.8569999933242798
1573017601.598928,191000,-1.2369999885559082
1573017781.8792403,192000,-1.7289999723434448
1573017960.8954387,193000,-1.559999942779541
1573018141.0157082,194000,-1.6540000438690186
1573018503.0517924,196000,-0.847000002861023
1573018677.5241127,197000,-1.2890000343322754
1573018858.205697,198000,-1.3279999494552612
1573019037.271106,199000,-1.3489999771118164
1573019215.2608805,200000,-1.3320000171661377
1573019397.0082269,201000,-1.4229999780654907
1573019931.9223177,204000,-0.9860000014305115
1573020110.7638323,205000,-1.4830000400543213
1573020469.855676,207000,-1.190000057220459
1573020829.6796725,209000,-1.4170000553131104
1573021012.5729442,210000,-1.5490000247955322
1573021189.2356656,211000,-1.7339999675750732
1573021370.7379057,212000,-2.2880001068115234
1573021552.4269016,213000,-1.3079999685287476
1573021733.6781127,214000,-1.8109999895095825
1573021918.8269536,215000,-0.9459999799728394
1573022457.6596968,218000,-1.4630000591278076
1573022635.9828653,219000,-1.3489999771118164
1573022816.474351,220000,-1.1540000438690186
1573022995.2880442,221000,-1.6019999980926514
1573023174.3816216,222000,-1.3480000495910645
1573023356.673965,223000,-1.3300000429153442
1573023534.599048,224000,-1.559999942779541
1573024076.5058868,227000,-1.7450000047683716
1573024438.0294578,229000,-1.940999984741211
1573024622.769011,230000,-1.2740000486373901
1573024798.618113,231000,-1.5449999570846558
1573024978.0272782,232000,-1.4809999465942383
1573025156.4060163,233000,-1.5180000066757202
1573025523.189868,235000,-1.253000020980835
1573025699.8828056,236000,-1.5119999647140503
1573025879.14415,237000,-1.1260000467300415
1573026060.3422575,238000,-1.277999997138977
1573026239.440633,239000,-1.3200000524520874
1573026418.0374737,240000,-1.2519999742507935
1573026599.7526598,241000,-1.2480000257492065
1573026784.9460921,242000,-2.1589999198913574
1573026963.7743852,243000,-1.4759999513626099
1573027145.8952456,244000,-1.4290000200271606
1573027327.0331612,245000,-1.4839999675750732
1573027511.2001367,246000,-1.3140000104904175
1573027690.6191576,247000,-1.8559999465942383
1573027869.1923494,248000,-1.1920000314712524
1573028050.6632414,249000,-1.6649999618530273
1573028410.8006754,251000,-1.5369999408721924
1573028764.9057155,253000,-1.6660000085830688
1573030024.6408813,260000,-1.7339999675750732
1573030385.6533175,262000,-1.5460000038146973
1573030564.3645124,263000,-1.7259999513626099
1573030746.9496312,264000,-1.7999999523162842
1573031109.4163237,266000,-1.0119999647140503
1573031650.024508,269000,-1.6239999532699585
1573031828.4394462,270000,-1.5199999809265137
1573032007.5451925,271000,-1.2130000591278076
1573032366.8173518,273000,-1.3730000257492065
1573032548.738785,274000,-1.3839999437332153
1573032727.1003768,275000,-1.5369999408721924
1573032903.6176267,276000,-1.7910000085830688
1573033083.5195973,277000,-1.5010000467300415
1573033263.6616032,278000,-0.972000002861023
1573033618.3229191,280000,-2.0480000972747803
1573033798.7167726,281000,-1.3200000524520874
1573033978.5468326,282000,-1.4579999446868896
1573034335.3118062,284000,-0.921999990940094
1573034516.8103378,285000,-1.1169999837875366
1573034876.2394621,287000,-1.7960000038146973
1573035055.7677684,288000,-0.968999981880188
1573035235.2994883,289000,-1.281999945640564
1573035593.060594,291000,-1.9249999523162842
1573035775.5438182,292000,-1.1979999542236328
1573035951.4732604,293000,-1.4839999675750732
1573036128.8358698,294000,-1.559999942779541
1573036310.7558348,295000,-1.6740000247955322
1573036487.6615367,296000,-1.559000015258789
1573036669.2805305,297000,-1.5080000162124634
1573036847.3740044,298000,-1.4279999732971191
1573037025.887643,299000,-1.3519999980926514
1573037210.1460178,300000,-1.7869999408721924
1573037385.2868235,301000,-1.0980000495910645
1573037570.7654128,302000,-1.1579999923706055
1573037742.1183257,303000,-1.534000039100647
1573037924.7357528,304000,-1.6640000343322754
1573038106.3225543,305000,-1.4129999876022339
1573038468.5925965,307000,-1.8279999494552612
1573038829.1661053,309000,-1.6729999780654907
1573039007.7541637,310000,-1.7960000038146973
1573039187.6250386,311000,-1.4390000104904175
1573039379.8528159,312000,-1.340999960899353
1573039554.6568918,313000,-1.7979999780654907
1573039737.3301673,314000,-1.6629999876022339
1573040099.2514222,316000,-1.062000036239624
1573040281.7664123,317000,-1.128000020980835
1573040460.6681085,318000,-1.5149999856948853
1573040641.4034734,319000,-1.527999997138977
1573041180.432613,322000,-1.1260000467300415
1573041356.1735835,323000,-1.1050000190734863
1573041711.7920642,325000,-1.4019999504089355
1573042071.784617,327000,-1.0379999876022339
1573042250.3935342,328000,-0.6480000019073486
1573042601.4744167,330000,-1.0149999856948853
1573042786.8673472,331000,-1.4479999542236328
1573043323.7598991,334000,-1.4190000295639038
1573043500.6482165,335000,-1.5549999475479126
1573043679.8355293,336000,-1.468000054359436
1573044037.3638394,338000,-1.656999945640564
1573044218.2310336,339000,-1.7599999904632568
1573044398.1241338,340000,-1.746000051498413
1573044581.4648955,341000,-1.1979999542236328
1573044756.110489,342000,-1.4950000047683716
1573044937.2139177,343000,-1.3760000467300415
1573045119.1305635,344000,-1.465999960899353
1573045295.6676457,345000,-0.871999979019165
1573045653.052717,347000,-1.4570000171661377
1573045839.0548232,348000,-1.4479999542236328
1573046196.3904808,350000,-1.4509999752044678
1573046551.2072136,352000,-1.600000023841858
1573046733.7933214,353000,-1.121999979019165
1573046916.6222885,354000,-1.8860000371932983
1573047099.9137743,355000,-1.7669999599456787
1573047277.913979,356000,-1.2369999885559082
1573047455.321146,357000,-1.1660000085830688
1573047815.6185274,359000,-1.3739999532699585
1573047998.297528,360000,-1.3389999866485596
1573048180.0343118,361000,-1.777999997138977
1573048367.1772962,362000,-1.7740000486373901
1573048553.6637347,363000,-1.2079999446868896
1573048737.88225,364000,-1.2039999961853027
1573049111.9579196,366000,-1.2489999532699585
1573049300.5543754,367000,-1.1979999542236328
1573049488.6836698,368000,-1.2170000076293945
1573049669.8474486,369000,-1.2829999923706055
1573049856.968627,370000,-1.5549999475479126
1573050041.604825,371000,-1.8359999656677246
1573050226.725061,372000,-1.1239999532699585
1573050601.3431911,374000,-1.2510000467300415
1573050790.9282784,375000,-0.9909999966621399
1573050975.4811947,376000,-1.093999981880188
1573051164.4939876,377000,-1.437000036239624
1573051538.616418,379000,-1.2079999446868896
1573051723.0187201,380000,-1.5069999694824219
1573052096.694599,382000,-1.7710000276565552
1573052281.3056283,383000,-0.9670000076293945
1573052473.8028507,384000,-0.9760000109672546
1573052656.8649232,385000,-1.3600000143051147
1573052845.9765968,386000,-1.378999948501587
1573053033.6775727,387000,-1.3940000534057617
1573053219.2847888,388000,-1.5839999914169312
1573053405.0576556,389000,-1.1269999742507935
1573053778.2433062,391000,-1.5509999990463257
1573053957.2586217,392000,-1.5740000009536743
1573054333.4673555,394000,-1.6549999713897705
1573054516.5717187,395000,-1.6460000276565552
1573054700.0975175,396000,-1.3109999895095825
1573054881.1395912,397000,-1.975000023841858
1573055069.4318635,398000,-1.5290000438690186
1573055254.7936292,399000,-1.2489999532699585
1573055438.3747594,400000,-1.3509999513626099
1573055626.014489,401000,-1.128999948501587
1573055808.6465538,402000,-1.2719999551773071
1573055995.8951511,403000,-1.3350000381469727
1573056177.0622373,404000,-1.5260000228881836
1573056361.9451478,405000,-1.1430000066757202
1573056546.65826,406000,-1.093000054359436
1573057100.511683,409000,-1.2350000143051147
1573057471.8499146,411000,-1.2000000476837158
1573057843.1829207,413000,-1.1130000352859497
1573058032.4967809,414000,-1.1019999980926514
1573058217.6492393,415000,-1.6430000066757202
1573058398.9331374,416000,-1.690000057220459
1573058585.1118867,417000,-1.2580000162124634
1573058769.4725225,418000,-1.7410000562667847
1573059138.0826569,420000,-1.184999942779541
1573059511.2754323,422000,-1.4570000171661377
1573059885.6733193,424000,-1.3489999771118164
1573060069.2621996,425000,-1.4989999532699585
1573060258.566657,426000,-1.3320000171661377
1573060438.8583033,427000,-1.5800000429153442
1573060622.8225157,428000,-1.4630000591278076
1573060810.4982617,429000,-1.4019999504089355
1573061184.1446664,431000,-1.3630000352859497
1573061365.8790734,432000,-1.565999984741211
1573061552.89167,433000,-1.2209999561309814
1573061740.432196,434000,-1.0269999504089355
1573061927.5076342,435000,-1.4989999532699585
1573062115.5435617,436000,-1.6399999856948853
1573062490.3359606,438000,-1.312999963760376
1573062676.6145396,439000,-1.5369999408721924
1573062861.3511498,440000,-1.409000039100647
1573063421.4312742,443000,-1.2690000534057617
1573063608.5807028,444000,-1.7719999551773071
1573063981.3744855,446000,-1.1699999570846558
1573064167.4659138,447000,-1.909000039100647
1573064529.655987,449000,-1.1059999465942383
1573065082.1734793,452000,-1.3910000324249268
1573065450.4079006,454000,-1.3040000200271606
1573065626.352379,455000,-1.5779999494552612
1573065809.5441375,456000,-1.062999963760376
1573065991.6633825,457000,-1.3830000162124634
1573066173.4359667,458000,-1.5329999923706055
1573066545.1037967,460000,-1.3919999599456787
1573067107.4126482,463000,-1.5729999542236328
1573067485.8815155,465000,-1.1859999895095825
1573067676.5803626,466000,-1.6230000257492065
1573067862.2338972,467000,-1.378000020980835
1573068047.1298342,468000,-1.406999945640564
1573068232.4008284,469000,-1.315000057220459
1573068614.6388297,471000,-1.7860000133514404
1573068800.209598,472000,-1.0230000019073486
1573068985.981603,473000,-0.9850000143051147
1573069550.3584602,476000,-1.340000033378601
1573069740.189278,477000,-1.0809999704360962
1573069930.1974769,478000,-0.8999999761581421
1573070115.2068336,479000,-1.0980000495910645
1573070493.201467,481000,-1.3680000305175781
1573070684.621154,482000,-1.4809999465942383
1573070873.018485,483000,-1.309000015258789
1573071247.628639,485000,-1.0540000200271606
1573071430.890089,486000,-1.4299999475479126
1573071620.6588113,487000,-1.562000036239624
1573071805.8480792,488000,-1.3229999542236328
1573072182.327072,490000,-1.1449999809265137
1573072552.8108025,492000,-1.3519999980926514
1573072742.495096,493000,-1.1339999437332153
1573073115.4522593,495000,-1.409000039100647
1573073304.7419748,496000,-1.4119999408721924
1573073676.9179583,498000,-1.5390000343322754
1573073863.2162156,499000,-1.1970000267028809
1573074054.3450444,500000,-1.0080000162124634
1573074616.0051854,503000,-1.5119999647140503
1573074801.219252,504000,-1.6160000562667847
1573074989.3873186,505000,-1.159000039100647
1573075178.090281,506000,-1.4539999961853027
1573075363.936548,507000,-1.409000039100647
1573075550.7783866,508000,-0.9449999928474426
1573075740.8349102,509000,-1.0369999408721924
1573075925.6709034,510000,-1.1929999589920044
1573076119.2389307,511000,-1.7319999933242798
1573076302.7469463,512000,-1.1150000095367432
1573076493.3427072,513000,-1.152999997138977
1573076685.3990333,514000,-1.3669999837875366
1573077241.2345183,517000,-1.9989999532699585
1573077427.302044,518000,-1.472000002861023
1573077614.845682,519000,-1.5700000524520874
1573077800.1314828,520000,-1.1080000400543213
1573077984.1462028,521000,-1.5219999551773071
1573078167.0478444,522000,-1.1890000104904175
1573078360.2150214,523000,-1.440000057220459
1573078547.8246107,524000,-1.4809999465942383
1573078730.6475432,525000,-1.9910000562667847
1573079289.3665197,528000,-0.9700000286102295
1573079657.0102918,530000,-1.1610000133514404
1573079849.173996,531000,-1.3600000143051147
1573080403.5233328,534000,-1.8630000352859497
1573080777.3409681,536000,-1.0460000038146973
1573080962.0916965,537000,-1.062000036239624
1573081332.7550173,539000,-1.4179999828338623
1573081700.3325799,541000,-1.4819999933242798
1573082070.9983408,543000,-1.5099999904632568
1573082611.944449,546000,-1.222000002861023
1573082795.6878386,547000,-1.531999945640564
1573082968.7440083,548000,-1.0390000343322754
1573083153.1045961,549000,-1.4980000257492065
1573083330.763013,550000,-0.6890000104904175
1573083512.9600608,551000,-1.1679999828338623
1573083692.005099,552000,-1.2710000276565552
1573083873.6028247,553000,-1.0499999523162842
1573084056.9138627,554000,-1.715000033378601
1573084235.3085148,555000,-1.4830000400543213
1573084414.396717,556000,-1.5470000505447388
1573084593.5533714,557000,-1.4780000448226929
1573084774.537121,558000,-1.1430000066757202
1573084955.6519787,559000,-1.0540000200271606
1573085135.713602,560000,-1.5800000429153442
1573085487.801081,562000,-1.3519999980926514
1573085670.8802924,563000,-1.5549999475479126
1573085853.0501578,564000,-1.4739999771118164
1573086028.5732062,565000,-1.8170000314712524
1573086211.1277719,566000,-0.9649999737739563
1573086391.003638,567000,-1.8259999752044678
1573086570.3953357,568000,-1.4019999504089355
1573087114.2296033,571000,-1.2280000448226929
1573087286.124259,572000,-1.4459999799728394
1573087467.254295,573000,-0.8429999947547913
1573088014.0713573,576000,-1.4500000476837158
1573088193.2668808,577000,-1.4550000429153442
1573088372.7804508,578000,-1.3760000467300415
1573088551.8519514,579000,-1.4320000410079956
1573088734.6774554,580000,-1.6419999599456787
1573088912.092487,581000,-1.1710000038146973
1573089625.4526134,585000,-1.375
1573089805.8293977,586000,-1.3550000190734863
1573090173.0004258,588000,-1.184000015258789
1573090351.6820102,589000,-0.9459999799728394
1573090714.2049785,591000,-1.9730000495910645
1573090891.3276346,592000,-0.9649999737739563
1573091074.0472102,593000,-1.2300000190734863
1573091252.7197547,594000,-1.1950000524520874
1573091795.3466592,597000,-1.0750000476837158
1573091975.1153882,598000,-1.5709999799728394
1573092153.37193,599000,-1.4270000457763672
1573092510.8405712,601000,-1.034999966621399
1573092691.9316225,602000,-1.1030000448226929
1573093053.0494583,604000,-1.5470000505447388
1573093232.184712,605000,-1.7089999914169312
1573093413.2570941,606000,-1.534000039100647
1573093592.9981651,607000,-1.6649999618530273
1573093775.4118996,608000,-1.218000054359436
1573093954.9769614,609000,-0.7680000066757202
1573094320.0742612,611000,-1.2359999418258667
1573094502.616823,612000,-1.0010000467300415
1573094862.1192853,614000,-1.3839999437332153
1573095040.5701153,615000,-1.4199999570846558
1573095220.7815003,616000,-1.4320000410079956
1573095402.458915,617000,-0.9139999747276306
1573095762.220265,619000,-1.6180000305175781
1573096127.2783093,621000,-1.2640000581741333
1573096306.133757,622000,-1.1369999647140503
1573096487.157974,623000,-1.4329999685287476
1573096666.6447854,624000,-1.4019999504089355
1573097209.2114084,627000,-0.8840000033378601
1573097382.4915497,628000,-1.5049999952316284
1573097560.91946,629000,-2.066999912261963
1573097740.4019902,630000,-1.3660000562667847
1573097922.1652014,631000,-1.777999997138977
1573098461.8803315,634000,-1.1480000019073486
1573098639.768018,635000,-0.8640000224113464
1573098997.015133,637000,-1.7649999856948853
1573099357.901088,639000,-1.187000036239624
1573099712.9619946,641000,-1.100000023841858
1573100072.9371712,643000,-1.1950000524520874
1573100253.173944,644000,-1.7139999866485596
1573100611.1447918,646000,-1.2519999742507935
1573100790.2649522,647000,-1.652999997138977
1573100971.2221575,648000,-1.4830000400543213
1573101145.3434644,649000,-1.0950000286102295
1573101327.4690251,650000,-1.1610000133514404
1573101507.880379,651000,-1.5950000286102295
1573102047.3075027,654000,-1.6469999551773071
1573102233.0312438,655000,-1.343999981880188
1573102409.3355427,656000,-0.9829999804496765
1573102589.548794,657000,-1.215000033378601
1573102771.0102632,658000,-0.6480000019073486
1573102949.911734,659000,-1.402999997138977
1573103128.992461,660000,-1.4910000562667847
1573103490.9898596,662000,-1.5829999446868896
1573103676.31686,663000,-1.1059999465942383
1573103850.693239,664000,-1.9240000247955322
1573104217.136836,666000,-1.5240000486373901
1573104398.6571174,667000,-1.5140000581741333
1573104581.0045717,668000,-1.8329999446868896
1573104757.0767486,669000,-1.2369999885559082
1573104939.3841612,670000,-0.765999972820282
1573105117.3715708,671000,-1.350000023841858
1573105298.1452742,672000,-1.8300000429153442
1573106020.173301,676000,-1.434000015258789
1573106381.6237342,678000,-0.9940000176429749
1573106560.4896846,679000,-1.2690000534057617
1573107101.728252,682000,-1.187000036239624
1573107464.2349348,684000,-0.859000027179718
1573107644.6439812,685000,-1.031000018119812
1573107825.038666,686000,-1.4240000247955322
1573108005.164188,687000,-0.9779999852180481
1573108364.3138819,689000,-0.7720000147819519
1573108546.0791385,690000,-0.8370000123977661
1573108725.154883,691000,-1.3309999704360962
1573109266.9706454,694000,-1.5290000438690186
1573109450.3528311,695000,-0.9660000205039978
1573109628.4516222,696000,-1.2209999561309814
1573109805.9348605,697000,-0.9380000233650208
1573109983.3029501,698000,-1.6670000553131104
1573110167.0953186,699000,-1.4700000286102295
1573110347.5605302,700000,-1.6269999742507935
1573111068.9306307,704000,-1.159999966621399
1573111249.8961353,705000,-1.4019999504089355
1573111610.3305035,707000,-1.069000005722046
1573111785.2190113,708000,-1.4329999685287476
1573111967.61063,709000,-1.593999981880188
1573112144.7223513,710000,-1.5709999799728394
1573112681.7835064,713000,-1.1339999437332153
1573112853.1139545,714000,-1.2170000076293945
1573113028.5323248,715000,-1.1979999542236328
1573113377.2010572,717000,-1.0800000429153442
1573113725.700637,719000,-1.0460000038146973
1573114068.3305264,721000,-0.8479999899864197
1573114240.5594707,722000,-1.4730000495910645
1573114417.3415058,723000,-1.2239999771118164
1573114593.5236697,724000,-1.0640000104904175
1573114766.4591556,725000,-0.6510000228881836
1573114940.982436,726000,-1.2089999914169312
1573115115.3456717,727000,-0.9620000123977661
1573115288.03372,728000,-1.7300000190734863
1573115458.3292017,729000,-1.3910000324249268
1573115811.6718683,731000,-1.562000036239624
1573116169.5930514,733000,-0.9010000228881836
1573116349.51276,734000,-1.4129999876022339
1573116529.3121624,735000,-1.7599999904632568
1573116710.1278973,736000,-1.4500000476837158
1573116890.533306,737000,-1.50600004196167
1573117067.958238,738000,-1.4199999570846558
1573117247.4107134,739000,-1.0379999876022339
1573117429.3085876,740000,-1.2829999923706055
1573117605.596513,741000,-1.4160000085830688
1573117786.0612588,742000,-1.5099999904632568
1573117968.507529,743000,-1.5609999895095825
1573118150.2698636,744000,-1.2239999771118164
1573118329.0595663,745000,-1.1039999723434448
1573118504.725268,746000,-0.6850000023841858
1573118688.5549164,747000,-1.2339999675750732
1573119225.4473488,750000,-1.3079999685287476
1573119405.7338753,751000,-1.684999942779541
1573119946.1081302,754000,-1.4049999713897705
1573120128.1162906,755000,-0.824999988079071
1573120308.010444,756000,-1.1950000524520874
1573120665.455011,758000,-1.8799999952316284
1573121026.0164776,760000,-0.7580000162124634
1573121380.775994,762000,-1.2960000038146973
1573121740.6864128,764000,-1.1490000486373901
1573122098.0982468,766000,-1.4730000495910645
1573122278.1562457,767000,-1.3170000314712524
1573122456.988516,768000,-1.3040000200271606
1573122810.0089283,770000,-1.1130000352859497
1573122990.2137578,771000,-1.6759999990463257
1573123170.4809835,772000,-1.4220000505447388
1573123534.0916908,774000,-1.3220000267028809
1573123712.5497172,775000,-1.0959999561309814
1573124071.6450064,777000,-1.937999963760376
1573124256.3919344,778000,-1.065999984741211
1573124432.1703513,779000,-1.3609999418258667
1573124789.5677054,781000,-2.013000011444092
1573124969.221706,782000,-1.4270000457763672
1573125319.5486877,784000,-1.2690000534057617
1573125499.5897288,785000,-1.2610000371932983
1573125856.7669508,787000,-1.2050000429153442
1573126220.2599874,789000,-1.6169999837875366
1573126394.9708028,790000,-1.628999948501587
1573126572.0480156,791000,-1.0049999952316284
1573126937.7581124,793000,-1.2580000162124634
1573127651.103776,797000,-0.8960000276565552
1573127827.9300778,798000,-1.5520000457763672
1573128002.9246187,799000,-0.8029999732971191
1573128350.264958,801000,-1.3009999990463257
1573128524.3490531,802000,-1.3009999990463257
1573128693.2364361,803000,-1.3009999990463257
1573128867.4389744,804000,-0.984000027179718
1573129390.0890527,807000,-1.180999994277954
1573129740.9852047,809000,-1.3480000495910645
1573129910.0548415,810000,-1.4179999828338623
1573130086.5617893,811000,-1.6059999465942383
1573130259.1027591,812000,-1.4780000448226929
1573130433.6610646,813000,-1.0390000343322754
1573130606.7822592,814000,-1.7319999933242798
1573130778.149194,815000,-1.0499999523162842
1573130951.8686602,816000,-1.1239999532699585
1573131299.7594295,818000,-0.7919999957084656
1573131473.6858947,819000,-1.2990000247955322
1573131642.2867358,820000,-1.2970000505447388
1573131817.7415798,821000,-1.3949999809265137
1573131990.3497882,822000,-1.128000020980835
1573132166.1338675,823000,-1.2760000228881836
1573132512.8980913,825000,-1.7690000534057617
1573132690.0003657,826000,-1.3739999532699585
1573132859.7960134,827000,-1.253000020980835
1573133035.6967804,828000,-1.1430000066757202
1573133209.7484972,829000,-1.2660000324249268
1573133553.0821886,831000,-1.1619999408721924
1573133729.9424336,832000,-1.4630000591278076
1573133902.8917851,833000,-1.253999948501587
1573134077.8158262,834000,-1.4930000305175781
1573134252.9848993,835000,-1.190000057220459
1573134425.4032836,836000,-0.6079999804496765
1573134600.8295767,837000,-1.2450000047683716
1573135127.1850696,840000,-1.5679999589920044
1573135296.491148,841000,-1.3009999990463257
1573135476.0487313,842000,-1.2569999694824219
1573135649.250716,843000,-1.4500000476837158
1573136172.2996762,846000,-1.5369999408721924
1573136344.7389855,847000,-1.031000018119812
1573136518.270279,848000,-1.1619999408721924
1573136689.1666524,849000,-1.4110000133514404
1573136862.1616285,850000,-1.0789999961853027
1573137382.2899883,853000,-1.1200000047683716
1573137556.8226194,854000,-1.1410000324249268
1573137738.745252,855000,-1.4709999561309814
1573137917.68363,856000,-1.024999976158142
1573138273.3687475,858000,-1.652999997138977
1573138453.1209002,859000,-0.9670000076293945
1573138632.0489204,860000,-1.7489999532699585
1573138989.8112805,862000,-1.3029999732971191
1573139175.4024577,863000,-1.9390000104904175
1573139534.9664025,865000,-1.8799999952316284
1573139709.8589208,866000,-1.5230000019073486
1573139896.0207672,867000,-0.9739999771118164
1573140073.5997071,868000,-1.3109999895095825
1573140248.1659765,869000,-0.9380000233650208
1573140425.4548736,870000,-1.38100004196167
1573140605.2415802,871000,-1.1299999952316284
1573140960.664132,873000,-0.9490000009536743
1573141136.5029285,874000,-1.5130000114440918
1573141502.2904544,876000,-1.1779999732971191
1573141685.8732204,877000,-1.246000051498413
1573141864.3811483,878000,-1.4950000047683716
1573142228.3715003,880000,-1.3109999895095825
1573142758.9756541,883000,-1.7400000095367432
1573142944.5938478,884000,-1.3869999647140503
1573143300.9837008,886000,-1.1890000104904175
1573143664.4716094,888000,-1.2070000171661377
1573143846.1984918,889000,-1.5010000467300415
1573144026.8530014,890000,-1.1759999990463257
1573144204.0160897,891000,-1.4329999685287476
1573144385.5224943,892000,-1.3760000467300415
1573144931.2154994,895000,-1.0779999494552612
1573145110.775532,896000,-1.3680000305175781
1573145470.024772,898000,-1.375
1573145646.6472814,899000,-0.9570000171661377
1573145824.153722,900000,-1.0839999914169312
1573146006.6861129,901000,-1.315999984741211
1573146187.4541554,902000,-1.065000057220459
1573146543.274437,904000,-1.3140000104904175
1573146721.5479758,905000,-1.7610000371932983
1573146899.296295,906000,-1.4049999713897705
1573147078.066003,907000,-0.46299999952316284
1573147258.743021,908000,-1.4149999618530273
1573147440.4263964,909000,-0.9470000267028809
1573147621.755886,910000,-1.694000005722046
1573148159.015182,913000,-1.2719999551773071
1573148340.8175573,914000,-1.187999963760376
1573148519.928216,915000,-1.4079999923706055
1573148881.7735114,917000,-0.7400000095367432
1573149065.7731752,918000,-1.1670000553131104
1573149244.596249,919000,-0.9229999780654907
1573149421.7535846,920000,-0.8579999804496765
1573149602.8004913,921000,-1.0859999656677246
1573149779.8271892,922000,-1.6770000457763672
1573149958.1844215,923000,-1.5089999437332153
1573150139.0642302,924000,-1.0980000495910645
1573150317.3446393,925000,-1.3960000276565552
1573150496.332699,926000,-1.2589999437332153
1573150670.99305,927000,-1.274999976158142
1573151031.4336505,929000,-0.9150000214576721
1573151210.3811805,930000,-0.5709999799728394
1573151391.8672798,931000,-1.315000057220459
1573151565.5206857,932000,-0.9850000143051147
1573151924.0320628,934000,-1.1139999628067017
1573152282.8059075,936000,-1.6130000352859497
1573152643.552187,938000,-1.1080000400543213
1573153000.3450994,940000,-1.2940000295639038
1573153360.8678296,942000,-1.8020000457763672
1573153717.3939686,944000,-1.1239999532699585
1573153901.7578745,945000,-1.0859999656677246
1573154078.7953243,946000,-1.1820000410079956
1573154258.447609,947000,-1.2269999980926514
1573154617.4401872,949000,-1.6990000009536743
1573154798.4306233,950000,-1.5770000219345093
1573154980.3537822,951000,-1.0770000219345093
1573155522.7750537,954000,-1.3799999952316284
1573155707.7370248,955000,-0.9480000138282776
1573155883.0261755,956000,-1.6109999418258667
1573156240.8644652,958000,-0.7559999823570251
1573156423.7777088,959000,-1.1089999675750732
1573156781.9429824,961000,-1.9010000228881836
1573156964.4267123,962000,-1.3769999742507935
1573157145.1016626,963000,-1.3530000448226929
1573157321.8035555,964000,-1.5770000219345093
1573157497.4017248,965000,-1.2920000553131104
1573157843.3291018,967000,-1.378999948501587
1573158017.9247813,968000,-1.6369999647140503
1573158365.1794531,970000,-1.121999979019165
1573158538.6446335,971000,-1.6130000352859497
1573158713.534625,972000,-1.246999979019165
1573158882.537053,973000,-0.9440000057220459
1573159054.6098747,974000,-1.284000039100647
1573159228.6698284,975000,-1.8079999685287476
1573159404.466836,976000,-1.3700000047683716
1573159578.9698904,977000,-1.3509999513626099
1573159762.6972387,978000,-1.3580000400543213
1573159942.8624594,979000,-1.5609999895095825
1573160123.616986,980000,-1.4119999408721924
1573160484.584919,982000,-1.034999966621399
1573160663.7987936,983000,-0.8970000147819519
1573160840.2500014,984000,-1.0950000286102295
1573161379.2555497,987000,-1.5609999895095825
1573161562.5106466,988000,-0.8799999952316284
1573161740.059337,989000,-1.194000005722046
1573161922.1783955,990000,-0.9620000123977661
1573162103.6689022,991000,-1.444000005722046
1573162282.1695824,992000,-1.7170000076293945
1573162461.6784165,993000,-1.222000002861023
1573162642.4981346,994000,-0.7210000157356262
1573162823.6810174,995000,-1.215000033378601
1573163009.0093987,996000,-1.8380000591278076
1573163367.2356265,998000,-1.2640000581741333
1573163909.4757464,1001000,-1.1130000352859497
1573164267.6142018,1003000,-1.2760000228881836
1573164446.7750132,1004000,-1.312000036239624
1573164628.565303,1005000,-1.3880000114440918
1573164805.3195868,1006000,-0.7879999876022339
1573165164.1044436,1008000,-0.9419999718666077
1573165520.982095,1010000,-1.0160000324249268
1573165702.091664,1011000,-1.4730000495910645
1573165880.3086832,1012000,-1.5290000438690186
1573166783.9780517,1017000,-0.8579999804496765
1573167688.6944563,1022000,-1.5290000438690186
1573167867.1280553,1023000,-1.2690000534057617
1573168228.7659445,1025000,-1.0609999895095825
1573168408.0472617,1026000,-1.0119999647140503
1573168588.141623,1027000,-0.7149999737739563
1573168760.8549254,1028000,-1.0219999551773071
1573168940.4625967,1029000,-0.9129999876022339
1573169115.950294,1030000,-1.034999966621399
1573169290.7165976,1031000,-1.5290000438690186
1573169460.371923,1032000,-1.3660000562667847
1573169633.2359414,1033000,-0.5350000262260437
1573169807.9015267,1034000,-1.4240000247955322
1573169981.5949552,1035000,-1.125
1573170152.8241553,1036000,-0.6380000114440918
1573170326.1543612,1037000,-1.3270000219345093
1573170847.5320723,1040000,-1.680999994277954
1573171023.4456632,1041000,-1.0709999799728394
1573171196.7699041,1042000,-0.8899999856948853
1573171372.0657935,1043000,-1.3170000314712524
1573171542.7599015,1044000,-0.9079999923706055
1573171720.0582273,1045000,-1.4709999561309814
1573171896.287872,1046000,-1.25
1573172433.2835066,1049000,-1.4450000524520874
1573172616.598923,1050000,-1.1299999952316284
1573172797.5691493,1051000,-0.7639999985694885
1573172975.671342,1052000,-1.0479999780654907
1573173154.6388009,1053000,-1.062000036239624
1573173333.8828168,1054000,-1.375
1573173513.053052,1055000,-1.0829999446868896
1573173688.7296665,1056000,-0.9909999966621399
1573173865.1916416,1057000,-1.2309999465942383
1573174048.1939814,1058000,-1.4420000314712524
1573174410.222018,1060000,-0.8949999809265137
1573174774.1672258,1062000,-0.8100000023841858
1573174952.953658,1063000,-1.4210000038146973
1573175135.3529608,1064000,-1.2680000066757202
1573175314.5455706,1065000,-1.0420000553131104
1573175857.5820737,1068000,-1.3600000143051147
1573176032.3770523,1069000,-1.1510000228881836
1573176212.1137557,1070000,-1.8029999732971191
1573176391.2683234,1071000,-1.2510000467300415
1573176574.839057,1072000,-0.9120000004768372
1573176747.95657,1073000,-1.6380000114440918
1573177109.471637,1075000,-1.694000005722046
1573177290.9939423,1076000,-0.8920000195503235
1573177653.2228355,1078000,-1.465999960899353
1573178193.0306535,1081000,-1.2960000038146973
1573178375.11905,1082000,-1.4520000219345093
1573178552.2784657,1083000,-0.8949999809265137
1573178733.7489772,1084000,-0.9679999947547913
1573178912.1113033,1085000,-1.4140000343322754
1573179089.2113552,1086000,-1.3009999990463257
1573179269.697075,1087000,-1.444000005722046
1573179448.7319946,1088000,-1.4630000591278076
1573179804.7930758,1090000,-1.159999966621399
1573179984.9932907,1091000,-1.4010000228881836
1573180703.3572664,1095000,-1.2999999523162842
1573180884.5110724,1096000,-1.3489999771118164
1573181064.0267146,1097000,-0.9700000286102295
1573181241.460873,1098000,-1.4129999876022339
1573181426.1864552,1099000,-1.7769999504089355
1573181607.2142482,1100000,-1.6009999513626099
1573181784.302413,1101000,-0.972000002861023
1573181963.2556047,1102000,-0.9649999737739563
1573182148.7250974,1103000,-1.2569999694824219
1573182692.4673345,1106000,-1.1039999723434448
1573182869.6144502,1107000,-1.3079999685287476
1573183049.3743591,1108000,-1.562000036239624
1573183235.078189,1109000,-0.9390000104904175
1573183591.9653003,1111000,-0.9169999957084656
1573183770.180453,1112000,-1.3739999532699585
1573184133.163977,1114000,-1.3769999742507935
1573184311.9566352,1115000,-1.215999960899353
1573184490.8363323,1116000,-1.6399999856948853
1573184666.0164926,1117000,-1.6759999990463257
1573184844.7059484,1118000,-1.437999963760376
1573185023.8630078,1119000,-0.9020000100135803
1573185205.1732972,1120000,-0.8529999852180481
1573185383.573042,1121000,-1.3179999589920044
1573185739.3025446,1123000,-1.3559999465942383
1573185915.1416464,1124000,-1.5429999828338623
1573186451.2486606,1127000,-1.6820000410079956
1573186633.301346,1128000,-1.159999966621399
1573186812.0274687,1129000,-1.4520000219345093
1573187168.9107916,1131000,-0.9350000023841858
1573187533.1807954,1133000,-1.4889999628067017
1573187713.0100858,1134000,-1.3600000143051147
1573187889.3111858,1135000,-1.1009999513626099
1573188071.3568056,1136000,-1.2879999876022339
1573188251.425107,1137000,-0.9340000152587891
1573188431.3638113,1138000,-1.5720000267028809
1573188608.2483559,1139000,-1.4429999589920044
1573188973.6110132,1141000,-1.0360000133514404
1573189333.922227,1143000,-1.2829999923706055
1573189510.327988,1144000,-1.1269999742507935
1573189691.0553255,1145000,-1.343999981880188
1573189871.2604413,1146000,-1.4190000295639038
1573190228.5344887,1148000,-1.2170000076293945
1573190407.3626919,1149000,-1.4700000286102295
1573190765.3263173,1151000,-1.4479999542236328
1573190949.225597,1152000,-1.5479999780654907
1573191128.567434,1153000,-1.722000002861023
1573191308.2357452,1154000,-1.0230000019073486
1573191484.2170804,1155000,-0.7940000295639038
1573191664.1737082,1156000,-1.2680000066757202
1573191846.5479186,1157000,-1.8619999885559082
1573192023.783513,1158000,-1.4240000247955322
1573192203.6405437,1159000,-1.3730000257492065
1573192381.6022353,1160000,-0.8840000033378601
1573192750.201849,1162000,-1.2979999780654907
1573192927.5809298,1163000,-1.1540000438690186
1573193109.9435647,1164000,-1.3869999647140503
1573193288.2014332,1165000,-0.984000027179718
1573193468.4858537,1166000,-0.9990000128746033
1573193651.2511098,1167000,-1.1670000553131104
1573193826.4578815,1168000,-1.13100004196167
1573194007.9319925,1169000,-0.8600000143051147
1573194188.5239155,1170000,-1.187999963760376
1573194373.5670085,1171000,-0.9470000267028809
1573194552.0460227,1172000,-1.4240000247955322
1573194732.593566,1173000,-1.1950000524520874
1573195090.6436615,1175000,-1.312999963760376
1573195268.5730412,1176000,-1.1200000047683716
1573195449.6930459,1177000,-1.4420000314712524
1573196172.1402028,1181000,-1.49399995803833
1573196528.7656124,1183000,-1.2920000553131104
1573196712.3937278,1184000,-1.1510000228881836
1573196893.3432994,1185000,-1.1339999437332153
1573197073.2945468,1186000,-1.2350000143051147
1573197251.6520624,1187000,-1.4670000076293945
1573197432.0340297,1188000,-1.1670000553131104
1573197783.511087,1190000,-1.4320000410079956
1573198147.3219807,1192000,-0.39100000262260437
1573198329.652004,1193000,-1.527999997138977
1573198510.602466,1194000,-1.1480000019073486
1573198692.1072285,1195000,-0.8240000009536743
1573198876.3516035,1196000,-1.7599999904632568
1573199238.4228852,1198000,-1.2120000123977661
1573199593.684707,1200000,-1.4429999589920044
1573199772.9887142,1201000,-1.2209999561309814
1573199950.8657525,1202000,-0.9390000104904175
1573200126.8355463,1203000,-1.1419999599456787
1573200306.2754765,1204000,-1.3760000467300415
1573200489.1068308,1205000,-1.3530000448226929
1573200846.1953964,1207000,-1.434999942779541
1573201030.9019039,1208000,-1.2330000400543213
1573201209.02163,1209000,-1.0240000486373901
1573201394.0732465,1210000,-1.6770000457763672
1573201756.1994097,1212000,-1.340000033378601
1573201935.863364,1213000,-1.246000051498413
1573202291.2703001,1215000,-0.8270000219345093
1573202471.1005414,1216000,-0.8980000019073486
1573202653.2195811,1217000,-1.7020000219345093
1573203192.973504,1220000,-0.8679999709129333
1573203371.7573352,1221000,-1.5679999589920044
1573203557.7047577,1222000,-1.1349999904632568
1573203732.9442356,1223000,-0.8709999918937683
1573203911.987238,1224000,-0.7649999856948853
1573204273.8508875,1226000,-1.472000002861023
1573204450.0702229,1227000,-1.2690000534057617
1573204630.1857364,1228000,-1.1059999465942383
1573204810.335541,1229000,-1.6449999809265137
1573205168.7044578,1231000,-1.3769999742507935
1573205527.4663868,1233000,-1.819000005722046
1573205893.815702,1235000,-1.3519999980926514
1573206072.4691627,1236000,-1.121000051498413
1573206257.2952306,1237000,-1.4320000410079956
1573206619.472303,1239000,-0.9120000004768372
1573206976.3458793,1241000,-1.3029999732971191
1573207159.639379,1242000,-1.2120000123977661
1573207336.4085753,1243000,-1.5579999685287476
1573207878.7594724,1246000,-1.4040000438690186
1573208062.5971143,1247000,-1.0269999504089355
1573208238.0401917,1248000,-1.6510000228881836
1573208419.6158571,1249000,-1.4019999504089355
1573208593.2681715,1250000,-1.11899995803833
1573209294.2721772,1254000,-1.253000020980835
1573209469.2192361,1255000,-1.4880000352859497
1573209642.1555169,1256000,-1.2869999408721924
1573209816.4724905,1257000,-1.1970000267028809
1573209993.5557876,1258000,-1.274999976158142
1573210341.952511,1260000,-1.1820000410079956
1573210517.6750674,1261000,-1.003000020980835
1573210689.6840518,1262000,-0.8790000081062317
1573210863.8595543,1263000,-1.277999997138977
1573211033.657896,1264000,-1.125
1573211214.767719,1265000,-1.1130000352859497
1573211387.2476153,1266000,-1.2979999780654907
1573211563.752755,1267000,-1.5889999866485596
1573211911.071645,1269000,-0.7110000252723694
1573212084.2302742,1270000,-1.1480000019073486
1573212257.3347702,1271000,-1.1239999532699585
1573212432.0208027,1272000,-1.555999994277954
1573212603.9512491,1273000,-0.8149999976158142
1573212952.891504,1275000,-1.305999994277954
1573213129.0480235,1276000,-1.7369999885559082
1573213304.5654905,1277000,-1.3229999542236328
1573213481.7449553,1278000,-1.2309999465942383
1573213661.5893302,1279000,-0.890999972820282
1573213838.8807716,1280000,-1.503000020980835
1573214010.626368,1281000,-0.8539999723434448
1573214187.0308073,1282000,-1.4110000133514404
1573214544.0451987,1284000,-1.2979999780654907
1573214715.8157964,1285000,-1.1979999542236328
1573214890.3823836,1286000,-1.3639999628067017
1573215064.3261626,1287000,-1.5089999437332153
1573215240.385484,1288000,-1.656000018119812
1573215587.8682547,1290000,-1.284999966621399
1573216110.8192344,1293000,-1.5269999504089355
1573216288.3240435,1294000,-1.0479999780654907
1573216461.9705276,1295000,-1.534999966621399
1573216644.4583666,1296000,-1.3279999494552612
1573216822.2498386,1297000,-1.159999966621399
1573217003.3090134,1298000,-1.4129999876022339
1573217539.0674067,1301000,-1.156000018119812
1573217716.2506537,1302000,-1.4609999656677246
1573218069.2048466,1304000,-1.784999966621399
1573218244.9766734,1305000,-1.7070000171661377
1573218415.6160805,1306000,-1.1640000343322754
1573218590.8232396,1307000,-0.859000027179718
1573218761.713374,1308000,-1.5870000123977661
1573218935.641338,1309000,-0.6190000176429749
1573219109.8246613,1310000,-1.2510000467300415
1573219280.6854308,1311000,-1.3730000257492065
1573219453.9428356,1312000,-1.1100000143051147
1573219623.820549,1313000,-1.6890000104904175
1573219801.1677105,1314000,-1.0089999437332153
1573219974.3063488,1315000,-1.0509999990463257
1573220142.2873387,1316000,-0.9240000247955322
1573220312.0590422,1317000,-1.2730000019073486
1573220659.3237908,1319000,-1.25
1573221000.9559844,1321000,-0.9629999995231628
1573221173.0985856,1322000,-1.4930000305175781
1573221345.3487546,1323000,-1.3259999752044678
1573221684.141715,1325000,-1.2330000400543213
1573222029.5027823,1327000,-1.2209999561309814
1573222205.5385303,1328000,-1.7170000076293945
1573222374.5433836,1329000,-1.1230000257492065
1573222546.8166735,1330000,-1.5099999904632568
1573222720.8690364,1331000,-0.9779999852180481
1573222894.936225,1332000,-1.3830000162124634
1573223236.600006,1334000,-1.194000005722046
1573223408.406707,1335000,-1.5210000276565552
1573223581.1813602,1336000,-1.2269999980926514
1573223752.0063827,1337000,-1.0800000429153442
1573223921.6361253,1338000,-1.3819999694824219
1573224095.952758,1339000,-1.1820000410079956
1573224611.2540157,1342000,-1.3049999475479126


==> content/plots/avg_rewards_leduc/nftp_collusive.csv <==
Wall time,Step,Value
1572980575.7437227,0,-4.14900016784668
1572980711.1618805,1000,-4.980999946594238
1572980851.1137543,2000,-4.932000160217285
1572981002.010757,3000,-5.013999938964844
1572981161.4493017,4000,-5.090000152587891
1572981325.547336,5000,-5.005499839782715
1572981495.647357,6000,-4.986499786376953
1572981663.0886297,7000,-4.9710001945495605
1572981830.773213,8000,-5.022500038146973
1572982003.1716235,9000,-5.013500213623047
1572982171.1911922,10000,-5.018499851226807
1572982343.667193,11000,-4.938000202178955
1572982509.8951712,12000,-4.989999771118164
1572982683.5169394,13000,-4.985499858856201
1572982855.7389338,14000,-5.0289998054504395
1572983023.5599034,15000,-4.987500190734863
1572983188.5293827,16000,-4.953999996185303
1572983363.610307,17000,-5.0
1572983542.7171843,18000,-4.959499835968018
1572983719.5589375,19000,-5.021500110626221
1572983895.159598,20000,-5.002999782562256
1572984071.8820198,21000,-5.010499954223633
1572984252.0579817,22000,-4.986999988555908
1572984426.8351753,23000,-4.984000205993652
1572984605.3113675,24000,-4.936999797821045
1572984784.7707205,25000,-4.944499969482422
1572984960.037743,26000,-4.96750020980835
1572985139.4224453,27000,-4.952499866485596
1572985318.3071117,28000,-4.94950008392334
1572985499.5193336,29000,-4.941999912261963
1572985675.5236592,30000,-4.92549991607666
1572985855.3323991,31000,-4.996500015258789
1572986038.8646455,32000,-4.948500156402588
1572986218.9043632,33000,-4.948999881744385
1572986403.051355,34000,-4.92549991607666
1572986587.957371,35000,-4.940000057220459
1572986770.8172874,36000,-4.888000011444092
1572986956.4585378,37000,-4.9029998779296875
1572987140.553675,38000,-4.915999889373779
1572987337.0513248,39000,-4.94350004196167
1572987521.2125413,40000,-4.9095001220703125
1572987711.9185138,41000,-4.917500019073486
1572987905.8498075,42000,-4.916500091552734
1572988088.9466617,43000,-4.887499809265137
1572988279.5318177,44000,-4.896999835968018
1572988473.7225246,45000,-4.872499942779541
1572988665.8132133,46000,-4.851500034332275
1572988858.3636422,47000,-4.85099983215332
1572989047.0501366,48000,-4.889999866485596
1572989236.9591634,49000,-4.860499858856201
1572989432.8462205,50000,-4.823999881744385
1572989624.7730224,51000,-4.863999843597412
1572989822.0834289,52000,-4.825500011444092
1572990027.0359292,53000,-4.8404998779296875
1572990223.3503494,54000,-4.81850004196167
1572990422.5613604,55000,-4.869999885559082
1572990623.5311513,56000,-4.816999912261963
1572990818.5471618,57000,-4.828999996185303
1572991014.749278,58000,-4.864500045776367
1572991215.575027,59000,-4.823999881744385
1572991414.818243,60000,-4.88700008392334
1572991618.749678,61000,-4.860000133514404
1572991820.6841695,62000,-4.854000091552734
1572992020.383078,63000,-4.875500202178955
1572992220.3419867,64000,-4.8420000076293945
1572992421.5849288,65000,-4.822999954223633
1572992626.7790477,66000,-4.8404998779296875
1572992828.7272575,67000,-4.835999965667725
1572993032.228337,68000,-4.8445000648498535
1572993235.66899,69000,-4.881499767303467
1572993439.1673224,70000,-4.834000110626221
1572993644.0512273,71000,-4.8495001792907715
1572993847.3256683,72000,-4.827499866485596
1572994054.511014,73000,-4.802499771118164
1572994265.0256712,74000,-4.809500217437744
1572994469.6273456,75000,-4.848499774932861
1572994673.137047,76000,-4.819499969482422
1572994882.5018883,77000,-4.826000213623047
1572995088.4644747,78000,-4.787499904632568
1572995298.174921,79000,-4.820000171661377
1572995509.6523912,80000,-4.830999851226807
1572995721.512809,81000,-4.821499824523926
1572995929.642704,82000,-4.787499904632568
1572996147.0131185,83000,-4.853000164031982
1572996357.272552,84000,-4.811999797821045
1572996569.030258,85000,-4.843999862670898
1572996783.4387357,86000,-4.80649995803833
1572996993.581382,87000,-4.826499938964844
1572997205.7642422,88000,-4.8414998054504395
1572997421.769175,89000,-4.853000164031982
1572997638.9160464,90000,-4.794000148773193
1572997853.3668365,91000,-4.826000213623047
1572998071.2444787,92000,-4.835999965667725
1572998288.961254,93000,-4.833499908447266
1572998507.384205,94000,-4.809000015258789
1572998728.3063607,95000,-4.807000160217285
1572998947.0551999,96000,-4.814000129699707
1572999166.283742,97000,-4.848999977111816
1572999379.8179634,98000,-4.824999809265137
1572999597.3237343,99000,-4.8379998207092285
1572999822.378232,100000,-4.776500225067139
1573000038.9363728,101000,-4.877999782562256
1573000259.077675,102000,-4.821499824523926
1573000482.7249556,103000,-4.815000057220459
1573000703.4603612,104000,-4.84250020980835
1573000923.044278,105000,-4.797999858856201
1573001144.6565764,106000,-4.793499946594238
1573001369.890532,107000,-4.822500228881836
1573001593.2872345,108000,-4.824999809265137
1573001819.0871127,109000,-4.832499980926514
1573002046.8015087,110000,-4.821000099182129
1573002269.3883772,111000,-4.83050012588501
1573002493.2872062,112000,-4.795499801635742
1573002721.2286768,113000,-4.804999828338623
1573002951.845602,114000,-4.837500095367432
1573003182.530492,115000,-4.798500061035156
1573003409.2172706,116000,-4.84499979019165
1573003639.6667626,117000,-4.810500144958496
1573003871.4515555,118000,-4.822500228881836
1573004103.4111762,119000,-4.790500164031982
1573004334.4886007,120000,-4.798999786376953
1573004568.2502582,121000,-4.854499816894531
1573004802.6087742,122000,-4.817999839782715
1573005035.418341,123000,-4.820499897003174
1573005270.0114956,124000,-4.798999786376953
1573005506.9626374,125000,-4.853000164031982
1573005748.9445207,126000,-4.821499824523926
1573005991.2745137,127000,-4.806000232696533
1573006228.767428,128000,-4.797999858856201
1573006468.0908847,129000,-4.783999919891357
1573006707.4587934,130000,-4.791999816894531
1573006944.000423,131000,-4.792500019073486
1573007184.0994763,132000,-4.798500061035156
1573007419.1442842,133000,-4.791999816894531
1573007662.4076204,134000,-4.837500095367432
1573007906.0753593,135000,-4.807000160217285
1573008157.6643794,136000,-4.860499858856201
1573008408.03547,137000,-4.860499858856201
1573008652.0914714,138000,-4.8429999351501465
1573008897.7403526,139000,-4.807499885559082
1573009135.1441061,140000,-4.85699987411499
1573009388.0026598,141000,-4.847499847412109
1573009635.2801785,142000,-4.7754998207092285
1573009883.3917115,143000,-4.826000213623047
1573010129.7514908,144000,-4.807499885559082
1573010379.8150425,145000,-4.830999851226807
1573010631.5656579,146000,-4.821000099182129
1573010882.1400933,147000,-4.826000213623047
1573011133.3125587,148000,-4.80649995803833
1573011380.839863,149000,-4.8354997634887695
1573011639.414468,150000,-4.8379998207092285
1573011893.5969973,151000,-4.821499824523926
1573012149.8055265,152000,-4.7829999923706055
1573012402.0206492,153000,-4.8460001945495605
1573012654.7260933,154000,-4.811999797821045
1573012903.1635447,155000,-4.75
1573013151.0812511,156000,-4.803500175476074
1573013404.45595,157000,-4.815000057220459
1573013660.6711276,158000,-4.797999858856201
1573013913.92249,159000,-4.803999900817871
1573014170.0049,160000,-4.791999816894531
1573014421.1996608,161000,-4.817500114440918
1573014682.0297158,162000,-4.816500186920166
1573014953.4999475,163000,-4.807000160217285
1573015214.539217,164000,-4.7804999351501465
1573015470.6878107,165000,-4.8379998207092285
1573015728.6222749,166000,-4.815499782562256
1573015989.8608437,167000,-4.7870001792907715
1573016250.9366345,168000,-4.793000221252441
1573016511.2998407,169000,-4.843999862670898
1573016779.4304693,170000,-4.854000091552734
1573017040.4258509,171000,-4.817999839782715
1573017307.878243,172000,-4.820000171661377
1573017568.4160285,173000,-4.7769999504089355
1573017826.372635,174000,-4.819499969482422
1573018094.199255,175000,-4.813499927520752
1573018358.5277424,176000,-4.7870001792907715
1573018625.4510207,177000,-4.8379998207092285
1573018892.9316704,178000,-4.814499855041504
1573019172.7287896,179000,-4.82450008392334
1573019443.165916,180000,-4.811500072479248
1573019711.1831295,181000,-4.814499855041504
1573019977.3990052,182000,-4.802499771118164
1573020251.387879,183000,-4.816999912261963
1573020527.7165253,184000,-4.8354997634887695
1573020794.2440727,185000,-4.816999912261963
1573021070.0069783,186000,-4.836999893188477
1573021350.7415142,187000,-4.810999870300293
1573021622.3417811,188000,-4.822500228881836
1573021899.70808,189000,-4.840000152587891
1573022176.2063801,190000,-4.811999797821045
1573022452.6777647,191000,-4.805500030517578
1573022728.1689904,192000,-4.861499786376953
1573022998.4949412,193000,-4.823500156402588
1573023287.2472973,194000,-4.834499835968018
1573023564.6012378,195000,-4.827000141143799
1573023844.005897,196000,-4.795000076293945
1573024122.6517568,197000,-4.794000148773193
1573024408.507999,198000,-4.81850004196167
1573024688.6869051,199000,-4.831500053405762
1573024971.0834014,200000,-4.838500022888184
1573025252.0088637,201000,-4.810999870300293
1573025537.827958,202000,-4.855000019073486
1573025822.2071915,203000,-4.796999931335449
1573026103.2769291,204000,-4.789999961853027
1573026386.835592,205000,-4.803999900817871
1573026667.990801,206000,-4.819499969482422
1573026953.6128364,207000,-4.821000099182129
1573027231.4227998,208000,-4.795499801635742
1573027514.2707837,209000,-4.790999889373779
1573027799.4232075,210000,-4.769999980926514
1573028091.1373703,211000,-4.821499824523926
1573028379.5750487,212000,-4.828000068664551
1573028666.3662016,213000,-4.794000148773193
1573028956.4043767,214000,-4.796500205993652
1573029256.5098457,215000,-4.8354997634887695
1573029546.897935,216000,-4.7820000648498535
1573029838.7761507,217000,-4.811500072479248
1573030129.9911227,218000,-4.785999774932861
1573030420.4416528,219000,-4.817500114440918
1573030696.905315,220000,-4.811999797821045
1573030988.4912825,221000,-4.781000137329102
1573031279.1246562,222000,-4.843999862670898
1573031574.6681395,223000,-4.785999774932861
1573031869.4608636,224000,-4.820499897003174
1573032165.3814201,225000,-4.781499862670898
1573032463.2290437,226000,-4.834499835968018
1573032769.118387,227000,-4.819499969482422
1573033063.5152702,228000,-4.8125
1573033353.866274,229000,-4.829999923706055
1573033659.5027866,230000,-4.80649995803833
1573033963.0068693,231000,-4.81850004196167
1573034269.313747,232000,-4.810999870300293
1573034572.0969894,233000,-4.794000148773193
1573034872.2782907,234000,-4.821000099182129
1573035171.411317,235000,-4.7729997634887695
1573035472.2735803,236000,-4.847499847412109
1573035779.9279306,237000,-4.802999973297119
1573036074.19611,238000,-4.811999797821045
1573036379.560743,239000,-4.830999851226807
1573036677.3325229,240000,-4.831500053405762
1573036975.7545764,241000,-4.796500205993652
1573037278.4670348,242000,-4.836999893188477
1573037587.825556,243000,-4.830999851226807
1573037885.0688426,244000,-4.788000106811523
1573038191.7027056,245000,-4.849999904632568
1573038494.9609733,246000,-4.819499969482422
1573038797.722049,247000,-4.82450008392334
1573039104.9460323,248000,-4.823999881744385
1573039417.8856177,249000,-4.815499782562256
1573039720.6449182,250000,-4.798500061035156
1573040025.6812186,251000,-4.834000110626221
1573040327.5806,252000,-4.761499881744385
1573040633.9705918,253000,-4.834499835968018
1573040936.1623073,254000,-4.804999828338623
1573041241.7779841,255000,-4.824999809265137
1573041542.6697092,256000,-4.798500061035156
1573041845.4524834,257000,-4.823999881744385
1573042151.9351366,258000,-4.813000202178955
1573042453.7799938,259000,-4.821499824523926
1573042765.467195,260000,-4.834499835968018
1573043069.4872432,261000,-4.80049991607666
1573043381.698161,262000,-4.810999870300293
1573043684.453668,263000,-4.8520002365112305
1573043994.5301867,264000,-4.823500156402588
1573044300.5424426,265000,-4.821000099182129
1573044601.6720278,266000,-4.822999954223633
1573044905.209156,267000,-4.8125
1573045211.4280512,268000,-4.822000026702881
1573045516.2437656,269000,-4.821000099182129
1573045825.9921374,270000,-4.823999881744385
1573046134.6723497,271000,-4.82450008392334
1573046442.6902313,272000,-4.830999851226807
1573046754.468145,273000,-4.83050012588501
1573047064.5471442,274000,-4.857999801635742
1573047369.6231494,275000,-4.816500186920166
1573047677.8010983,276000,-4.828000068664551
1573047989.2339528,277000,-4.839000225067139
1573048307.4576974,278000,-4.814499855041504
1573048619.6163151,279000,-4.798500061035156
1573048936.806645,280000,-4.827499866485596
1573049263.881168,281000,-4.840000152587891
1573049587.2386281,282000,-4.809000015258789
1573049902.333991,283000,-4.82450008392334
1573050220.4276288,284000,-4.8429999351501465
1573050536.7752697,285000,-4.829500198364258
1573050854.3188577,286000,-4.796000003814697
1573051166.5491583,287000,-4.765500068664551
1573051486.6625543,288000,-4.817500114440918
1573051804.5279398,289000,-4.832499980926514
1573052125.025893,290000,-4.822000026702881
1573052446.7679312,291000,-4.823999881744385
1573052769.4826038,292000,-4.820499897003174
1573053097.5754983,293000,-4.851500034332275
1573053411.4525332,294000,-4.815499782562256
1573053737.9320102,295000,-4.828000068664551
1573054056.376593,296000,-4.826499938964844
1573054374.4857264,297000,-4.824999809265137
1573054695.136453,298000,-4.849999904632568
1573055016.1225932,299000,-4.809500217437744
1573055342.095136,300000,-4.777500152587891
1573055670.485466,301000,-4.798500061035156
1573056001.2696912,302000,-4.791500091552734
1573056323.009399,303000,-4.848999977111816
1573056641.6763637,304000,-4.810500144958496
1573056962.185095,305000,-4.803999900817871
1573057276.5813274,306000,-4.838500022888184
1573057607.150969,307000,-4.799499988555908
1573057928.9414856,308000,-4.799499988555908
1573058256.2194188,309000,-4.7779998779296875
1573058586.0687642,310000,-4.821000099182129
1573058912.8120975,311000,-4.820499897003174
1573059243.6672714,312000,-4.809500217437744
1573059566.7766776,313000,-4.821000099182129
1573059894.9610474,314000,-4.8420000076293945
1573060229.9656513,315000,-4.805500030517578
1573060554.03588,316000,-4.809000015258789
1573060873.7011294,317000,-4.823500156402588
1573061201.2429795,318000,-4.796999931335449
1573061523.5305707,319000,-4.832499980926514
1573061851.101492,320000,-4.81850004196167
1573062174.7565973,321000,-4.78249979019165
1573062503.349306,322000,-4.814499855041504
1573062824.3430865,323000,-4.796999931335449
1573063148.8669472,324000,-4.811500072479248
1573063483.2553492,325000,-4.807000160217285
1573063803.851087,326000,-4.8470001220703125
1573064131.1628025,327000,-4.829500198364258
1573064450.876802,328000,-4.828499794006348
1573064778.2015972,329000,-4.868500232696533
1573065100.38747,330000,-4.810999870300293
1573065429.9956272,331000,-4.786499977111816
1573065751.1598663,332000,-4.827499866485596
1573066072.331514,333000,-4.786499977111816
1573066405.4715722,334000,-4.815000057220459
1573066742.802621,335000,-4.829500198364258
1573067065.575431,336000,-4.823500156402588
1573067398.174763,337000,-4.876999855041504
1573067718.619734,338000,-4.864500045776367
1573068051.225761,339000,-4.854000091552734
1573068376.7291584,340000,-4.797999858856201
1573068702.3203785,341000,-4.805500030517578
1573069034.5409417,342000,-4.839000225067139
1573069366.56292,343000,-4.835999965667725
1573069707.5784745,344000,-4.788000106811523
1573070042.4629939,345000,-4.803999900817871
1573070383.2256436,346000,-4.809999942779541
1573070713.054566,347000,-4.813000202178955
1573071057.631038,348000,-4.791500091552734
1573071398.9177246,349000,-4.802499771118164
1573071730.5257318,350000,-4.83050012588501
1573072064.1990862,351000,-4.796999931335449
1573072395.6132405,352000,-4.820499897003174
1573072725.2284124,353000,-4.814499855041504
1573073055.4674718,354000,-4.810500144958496
1573073398.5947773,355000,-4.811500072479248
1573073730.5645795,356000,-4.771999835968018
1573074066.1936846,357000,-4.783999919891357
1573074394.3732302,358000,-4.8420000076293945
1573074732.3603969,359000,-4.821000099182129
1573075071.1608775,360000,-4.850500106811523
1573075415.688573,361000,-4.847499847412109
1573075755.84558,362000,-4.813499927520752
1573076097.7969306,363000,-4.861000061035156
1573076431.4356942,364000,-4.8354997634887695
1573076766.2003694,365000,-4.827000141143799
1573077102.4425344,366000,-4.821499824523926
1573077435.933624,367000,-4.814000129699707
1573077769.217959,368000,-4.849999904632568
1573078106.7333865,369000,-4.838500022888184
1573078440.474504,370000,-4.801000118255615
1573078772.7316203,371000,-4.8420000076293945
1573079111.8815658,372000,-4.802000045776367
1573079441.2294893,373000,-4.822999954223633
1573079781.6538892,374000,-4.846499919891357
1573080115.2563157,375000,-4.816999912261963
1573080452.0943587,376000,-4.804999828338623
1573080780.7474406,377000,-4.820499897003174
1573081116.87371,378000,-4.840000152587891
1573081456.450457,379000,-4.7829999923706055
1573081791.2303636,380000,-4.829999923706055
1573082121.2011943,381000,-4.819499969482422
1573082450.8571954,382000,-4.8414998054504395
1573082787.2232292,383000,-4.809000015258789
1573083116.3488438,384000,-4.822500228881836
1573083448.0967443,385000,-4.829999923706055
1573083785.6191938,386000,-4.790999889373779
1573084111.6362183,387000,-4.8445000648498535
1573084446.7364628,388000,-4.785999774932861
1573084773.2281091,389000,-4.805500030517578
1573085108.6326585,390000,-4.831500053405762
1573085442.2701592,391000,-4.835000038146973
1573085774.260331,392000,-4.76200008392334
1573086105.4877791,393000,-4.814499855041504
1573086437.3807867,394000,-4.822500228881836
1573086770.278686,395000,-4.801499843597412
1573087103.3174107,396000,-4.853499889373779
1573087432.6834352,397000,-4.785999774932861
1573087760.5003326,398000,-4.848499774932861
1573088094.6598043,399000,-4.855000019073486
1573088426.966586,400000,-4.7870001792907715
1573088760.626195,401000,-4.789999961853027
1573089088.7424128,402000,-4.803500175476074
1573089418.069771,403000,-4.815000057220459
1573089755.557626,404000,-4.799499988555908
1573090088.755697,405000,-4.8404998779296875
1573090418.1820831,406000,-4.82450008392334
1573090756.737516,407000,-4.821499824523926
1573091093.3338933,408000,-4.83050012588501
1573091429.935884,409000,-4.814000129699707
1573091766.289232,410000,-4.823999881744385
1573092107.0108285,411000,-4.778500080108643
1573092442.0562735,412000,-4.797500133514404
1573092777.480362,413000,-4.802499771118164
1573093111.3333735,414000,-4.802499771118164
1573093448.7414823,415000,-4.825500011444092
1573093786.857932,416000,-4.849999904632568
1573094124.1718407,417000,-4.823500156402588
1573094465.9889803,418000,-4.796500205993652
1573094802.3848987,419000,-4.802000045776367
1573095139.3615985,420000,-4.849999904632568
1573095479.4847655,421000,-4.829999923706055
1573095817.2655458,422000,-4.822000026702881
1573096154.122145,423000,-4.823999881744385
1573096496.4605486,424000,-4.80649995803833
1573096837.3536136,425000,-4.820499897003174
1573097176.3748715,426000,-4.8394999504089355
1573097507.8248236,427000,-4.835000038146973
1573097846.0934207,428000,-4.815000057220459
1573098188.5915186,429000,-4.848999977111816
1573098527.7851133,430000,-4.854499816894531
1573098869.0862572,431000,-4.791999816894531
1573099208.1273715,432000,-4.805500030517578
1573099547.7150521,433000,-4.83050012588501
1573099885.9709246,434000,-4.774499893188477
1573100223.2947657,435000,-4.8354997634887695
1573100576.2405334,436000,-4.802499771118164
1573100917.5466864,437000,-4.7855000495910645
1573101257.7314084,438000,-4.831999778747559
1573101593.7547877,439000,-4.813000202178955
1573101934.224917,440000,-4.82450008392334
1573102280.3669863,441000,-4.814499855041504
1573102614.619755,442000,-4.806000232696533
1573102961.5170953,443000,-4.838500022888184
1573103301.290451,444000,-4.8460001945495605
1573103648.2528062,445000,-4.816999912261963
1573103987.942236,446000,-4.771999835968018
1573104328.8428848,447000,-4.801499843597412
1573104673.4708982,448000,-4.7789998054504395
1573105025.3191152,449000,-4.831999778747559
1573105376.0394487,450000,-4.81850004196167
1573105716.6590989,451000,-4.817500114440918
1573106064.2814033,452000,-4.8354997634887695
1573106410.1277032,453000,-4.814000129699707
1573106759.5317886,454000,-4.826499938964844
1573107103.313803,455000,-4.750500202178955
1573107450.8728251,456000,-4.820000171661377
1573107797.238508,457000,-4.843500137329102
1573108137.0649536,458000,-4.828000068664551
1573108482.1272352,459000,-4.798999786376953
1573108833.6657162,460000,-4.816999912261963
1573109180.541315,461000,-4.8429999351501465
1573109528.495464,462000,-4.8420000076293945
1573109874.5969517,463000,-4.792500019073486
1573110226.2687624,464000,-4.817500114440918
1573110572.8993795,465000,-4.804999828338623
1573110921.8559139,466000,-4.809000015258789
1573111271.7859907,467000,-4.826000213623047
1573111614.802889,468000,-4.797500133514404
1573111967.347751,469000,-4.80049991607666
1573112310.0681803,470000,-4.841000080108643
1573112654.365599,471000,-4.800000190734863
1573112989.2442062,472000,-4.795000076293945
1573113316.7322612,473000,-4.799499988555908
1573113644.3859107,474000,-4.822500228881836
1573113974.5646482,475000,-4.84250020980835
1573114313.0583606,476000,-4.823999881744385
1573114647.8027596,477000,-4.806000232696533
1573114984.5960026,478000,-4.848499774932861
1573115317.0298197,479000,-4.836999893188477
1573115648.5618315,480000,-4.807000160217285
1573116003.5613155,481000,-4.799499988555908
1573116342.1890092,482000,-4.8520002365112305
1573116686.2650359,483000,-4.785999774932861
1573117023.8862576,484000,-4.801499843597412
1573117369.1164434,485000,-4.8480000495910645
1573117712.3401144,486000,-4.822999954223633
1573118064.256259,487000,-4.837500095367432
1573118401.1506093,488000,-4.823999881744385
1573118743.905418,489000,-4.7870001792907715
1573119091.4275367,490000,-4.817500114440918
1573119438.260077,491000,-4.804999828338623
1573119783.5587873,492000,-4.796999931335449
1573120119.9115646,493000,-4.809999942779541
1573120476.078599,494000,-4.816999912261963
1573120824.5230095,495000,-4.858500003814697
1573121178.5959334,496000,-4.805500030517578
1573121521.9206636,497000,-4.808499813079834
1573121860.8336346,498000,-4.8495001792907715
1573122204.9574475,499000,-4.817999839782715
1573122546.165927,500000,-4.815499782562256
1573122889.1259358,501000,-4.853000164031982
1573123228.1680582,502000,-4.816999912261963
1573123576.2899134,503000,-4.821499824523926
1573123916.6871526,504000,-4.837500095367432
1573124269.5419393,505000,-4.809000015258789
1573124613.4804482,506000,-4.8414998054504395
1573124946.3317287,507000,-4.789000034332275
1573125290.0992188,508000,-4.806000232696533
1573125635.4988918,509000,-4.795499801635742
1573125986.4471874,510000,-4.798999786376953
1573126329.7562952,511000,-4.813000202178955
1573126680.3923008,512000,-4.806000232696533
1573127016.6637075,513000,-4.823999881744385
1573127362.3332503,514000,-4.856500148773193
1573127696.194617,515000,-4.82450008392334
1573128039.4181123,516000,-4.815999984741211
1573128371.261363,517000,-4.835999965667725
1573128701.6615841,518000,-4.843500137329102
1573129046.5444858,519000,-4.793000221252441
1573129382.326055,520000,-4.820000171661377
1573129721.8463264,521000,-4.804500102996826
1573130057.887069,522000,-4.802999973297119
1573130398.5566974,523000,-4.7870001792907715
1573130730.9335299,524000,-4.839000225067139
1573131067.2216282,525000,-4.789999961853027
1573131406.2573,526000,-4.764999866485596
1573131743.4975657,527000,-4.8379998207092285
1573132080.6422117,528000,-4.827000141143799
1573132413.0541759,529000,-4.823999881744385
1573132750.305675,530000,-4.823500156402588
1573133087.7296019,531000,-4.7845001220703125
1573133429.0480218,532000,-4.840000152587891
1573133768.221562,533000,-4.811500072479248
1573134106.7924778,534000,-4.818999767303467
1573134443.0289333,535000,-4.807000160217285
1573134790.6866727,536000,-4.821499824523926
1573135119.9716249,537000,-4.810999870300293
1573135460.813506,538000,-4.800000190734863
1573135799.3521502,539000,-4.818999767303467
1573136138.8781855,540000,-4.77400016784668
1573136477.98703,541000,-4.793499946594238
1573136816.6447182,542000,-4.855000019073486
1573137150.120089,543000,-4.829500198364258
1573137487.4377608,544000,-4.835000038146973
1573137833.719157,545000,-4.815000057220459
1573138180.389816,546000,-4.809999942779541
1573138527.5716126,547000,-4.799499988555908
1573138868.4891093,548000,-4.831999778747559
1573139211.475112,549000,-4.84250020980835
1573139560.4424295,550000,-4.828499794006348
1573139907.2809927,551000,-4.7729997634887695
1573140263.4960215,552000,-4.816999912261963
1573140615.2441196,553000,-4.795000076293945
1573140959.612646,554000,-4.835999965667725
1573141311.0270681,555000,-4.813499927520752
1573141650.7497368,556000,-4.796500205993652
1573141990.8306012,557000,-4.8125
1573142336.6283798,558000,-4.816999912261963
1573142683.1824172,559000,-4.827499866485596
1573143034.4451115,560000,-4.808499813079834
1573143380.193621,561000,-4.806000232696533
1573143723.6584926,562000,-4.813000202178955
1573144076.3332508,563000,-4.800000190734863
1573144421.1032643,564000,-4.801499843597412
1573144785.9587312,565000,-4.821000099182129
1573145140.2809813,566000,-4.816500186920166
1573145493.4794552,567000,-4.81850004196167
1573145842.9135425,568000,-4.80049991607666
1573146199.2992625,569000,-4.83050012588501
1573146544.4926648,570000,-4.793000221252441
1573146897.5075672,571000,-4.7895002365112305
1573147242.996028,572000,-4.822500228881836
1573147591.8389375,573000,-4.809500217437744
1573147936.9794629,574000,-4.810999870300293
1573148278.3370163,575000,-4.848499774932861
1573148624.6374576,576000,-4.832499980926514
1573148975.8491955,577000,-4.820000171661377
1573149317.4079633,578000,-4.792500019073486
1573149666.6986737,579000,-4.827000141143799
1573150025.253967,580000,-4.8125
1573150390.566411,581000,-4.769499778747559
1573150746.8149786,582000,-4.822500228881836
1573151099.0758471,583000,-4.797500133514404
1573151449.6404066,584000,-4.835000038146973
1573151792.3901048,585000,-4.814000129699707
1573152149.6786153,586000,-4.826499938964844
1573152503.9370723,587000,-4.839000225067139
1573152855.6464329,588000,-4.843500137329102
1573153212.4859564,589000,-4.7855000495910645
1573153560.9621792,590000,-4.816500186920166
1573153903.9904811,591000,-4.8394999504089355
1573154254.8357885,592000,-4.817500114440918
1573154603.64507,593000,-4.824999809265137
1573154954.221211,594000,-4.810500144958496
1573155302.049549,595000,-4.811999797821045
1573155656.1285863,596000,-4.829500198364258
1573156010.1807613,597000,-4.803999900817871
1573156362.7899225,598000,-4.838500022888184
1573156708.8605583,599000,-4.793000221252441
1573157062.2951298,600000,-4.803999900817871
1573157406.639443,601000,-4.817999839782715
1573157744.6850467,602000,-4.7855000495910645
1573158078.8806608,603000,-4.810500144958496
1573158415.199244,604000,-4.797500133514404
1573158755.272743,605000,-4.796500205993652
1573159098.715914,606000,-4.835000038146973
1573159446.3386068,607000,-4.814000129699707
1573159795.5577343,608000,-4.822500228881836
1573160151.7921362,609000,-4.766499996185303
1573160489.1911802,610000,-4.820499897003174
1573160837.595132,611000,-4.837500095367432
1573161183.2393212,612000,-4.848999977111816
1573161532.5893805,613000,-4.828499794006348
1573161885.6518521,614000,-4.796000003814697
1573162231.7045887,615000,-4.776000022888184
1573162576.174266,616000,-4.843500137329102
1573162923.3128648,617000,-4.83050012588501
1573163266.4252563,618000,-4.819499969482422
1573163609.4402423,619000,-4.810500144958496
1573163955.9493234,620000,-4.803500175476074
1573164299.9837482,621000,-4.809000015258789
1573164655.9890125,622000,-4.808000087738037
1573165013.2625296,623000,-4.789999961853027
1573165365.2808385,624000,-4.854000091552734
1573165724.2579644,625000,-4.797500133514404
1573166084.8343725,626000,-4.824999809265137
1573166436.6392062,627000,-4.83650016784668
1573166788.2326574,628000,-4.813000202178955
1573167131.306746,629000,-4.821000099182129
1573167484.8221514,630000,-4.811999797821045
1573167839.2730827,631000,-4.810500144958496
1573168199.7731009,632000,-4.806000232696533
1573168548.460179,633000,-4.824999809265137
1573168899.6679509,634000,-4.83050012588501
1573169267.5431535,635000,-4.828999996185303
1573169619.7483814,636000,-4.821499824523926
1573169967.9593503,637000,-4.802000045776367
1573170306.4636884,638000,-4.815999984741211
1573170649.5470355,639000,-4.813499927520752
1573170997.5615973,640000,-4.810500144958496
1573171332.91226,641000,-4.800000190734863
1573171674.6202364,642000,-4.813000202178955
1573172017.7483885,643000,-4.803500175476074
1573172369.9823244,644000,-4.798500061035156
1573172720.1230094,645000,-4.815499782562256
1573173063.1151774,646000,-4.846499919891357
1573173412.8903794,647000,-4.858500003814697
1573173759.5602646,648000,-4.827499866485596
1573174111.765951,649000,-4.816999912261963
1573174463.460899,650000,-4.81850004196167
1573174815.2513564,651000,-4.7870001792907715
1573175162.6997116,652000,-4.834499835968018
1573175513.6342642,653000,-4.798500061035156
1573175877.8827534,654000,-4.815999984741211
1573176218.4942694,655000,-4.8125
1573176569.492285,656000,-4.817500114440918
1573176904.1398463,657000,-4.814000129699707
1573177252.7343256,658000,-4.843500137329102
1573177600.4876537,659000,-4.82450008392334
1573177953.8964188,660000,-4.823999881744385
1573178301.6342254,661000,-4.804999828338623
1573178654.149886,662000,-4.826499938964844
1573179008.8486047,663000,-4.8125
1573179354.9409761,664000,-4.78000020980835
1573179707.7489007,665000,-4.834000110626221
1573180062.7595093,666000,-4.807499885559082
1573180410.8887074,667000,-4.802999973297119
1573180763.8299735,668000,-4.817500114440918
1573181111.6219776,669000,-4.814000129699707
1573181462.8631532,670000,-4.802000045776367
1573181819.0067663,671000,-4.817999839782715
1573182158.2847006,672000,-4.805500030517578
1573182508.1592238,673000,-4.795000076293945
1573182857.9034998,674000,-4.790500164031982
1573183212.3034475,675000,-4.808499813079834
1573183554.1175182,676000,-4.810500144958496
1573183907.1707668,677000,-4.795499801635742
1573184249.9426558,678000,-4.809000015258789
1573184602.1755767,679000,-4.814000129699707
1573184952.1881433,680000,-4.792500019073486
1573185295.5786781,681000,-4.831500053405762
1573185641.8957288,682000,-4.79449987411499
1573186008.273148,683000,-4.8354997634887695
1573186350.3658066,684000,-4.814000129699707
1573186697.60615,685000,-4.822000026702881
1573187041.8205369,686000,-4.781499862670898
1573187381.351046,687000,-4.8429999351501465
1573187722.366097,688000,-4.8520002365112305
1573188065.6748726,689000,-4.796999931335449
1573188410.9924479,690000,-4.820499897003174
1573188760.6803863,691000,-4.809999942779541
1573189102.36526,692000,-4.839000225067139
1573189454.8124485,693000,-4.823999881744385
1573189801.46552,694000,-4.787499904632568
1573190153.8965573,695000,-4.804999828338623
1573190505.1359632,696000,-4.798500061035156
1573190867.1982741,697000,-4.814499855041504
1573191226.1507828,698000,-4.801000118255615
1573191581.6055136,699000,-4.8420000076293945
1573191932.3932164,700000,-4.828499794006348
1573192288.9286385,701000,-4.822000026702881
1573192635.527491,702000,-4.83050012588501
1573192992.014142,703000,-4.839000225067139
1573193337.2904856,704000,-4.815000057220459
1573193694.042607,705000,-4.818999767303467
1573194039.1198864,706000,-4.874499797821045
1573194391.7482414,707000,-4.810999870300293
1573194760.6098166,708000,-4.809500217437744
1573195116.8850715,709000,-4.807000160217285
1573195465.9402807,710000,-4.822999954223633
1573195814.7387726,711000,-4.815999984741211
1573196161.3239498,712000,-4.80649995803833
1573196506.2402005,713000,-4.784999847412109
1573196852.5766218,714000,-4.822000026702881
1573197211.0967524,715000,-4.815000057220459
1573197557.1196833,716000,-4.8379998207092285
1573197924.6055493,717000,-4.808000087738037
1573198270.36201,718000,-4.811500072479248
1573198625.212347,719000,-4.823500156402588
1573198968.023889,720000,-4.832499980926514
1573199318.239672,721000,-4.815000057220459
1573199668.0579622,722000,-4.789000034332275
1573200015.182519,723000,-4.7855000495910645
1573200365.5993657,724000,-4.817999839782715
1573200718.8383934,725000,-4.760499954223633
1573201063.114537,726000,-4.793499946594238
1573201419.3902612,727000,-4.818999767303467
1573201770.4202943,728000,-4.824999809265137
1573202122.0707512,729000,-4.814499855041504
1573202470.877241,730000,-4.831500053405762
1573202827.8012295,731000,-4.805500030517578
1573203180.613307,732000,-4.797500133514404
1573203538.9117086,733000,-4.823999881744385
1573203884.7193015,734000,-4.828499794006348
1573204245.0224857,735000,-4.846499919891357
1573204600.1459496,736000,-4.804999828338623
1573204953.0580635,737000,-4.832499980926514
1573205301.107428,738000,-4.822999954223633
1573205656.7776399,739000,-4.818999767303467
1573205998.4807272,740000,-4.793499946594238
1573206349.4200053,741000,-4.821499824523926
1573206706.6739457,742000,-4.813499927520752
1573207060.467345,743000,-4.810999870300293
1573207417.8241706,744000,-4.820499897003174
1573207767.4462492,745000,-4.83050012588501
1573208113.3429172,746000,-4.816999912261963
1573208455.9996362,747000,-4.841000080108643
1573208781.8339453,748000,-4.816999912261963
1573209121.064772,749000,-4.797500133514404
1573209460.1357453,750000,-4.819499969482422
1573209796.716566,751000,-4.816999912261963
1573210134.186221,752000,-4.794000148773193
1573210478.9309673,753000,-4.802999973297119
1573210812.506044,754000,-4.809500217437744
1573211148.4581037,755000,-4.80649995803833
1573211485.7810376,756000,-4.796000003814697
1573211821.9015243,757000,-4.816500186920166
1573212158.8411214,758000,-4.813499927520752
1573212498.4937174,759000,-4.81850004196167
1573212852.4340763,760000,-4.796000003814697
1573213187.3528538,761000,-4.798500061035156
1573213525.114134,762000,-4.828999996185303
1573213875.3378496,763000,-4.802000045776367
1573214214.5214043,764000,-4.821000099182129
1573214551.433084,765000,-4.830999851226807
1573214885.5975006,766000,-4.785999774932861
1573215233.0711386,767000,-4.803500175476074
1573215581.773978,768000,-4.808499813079834
1573215921.9044032,769000,-4.796999931335449
1573216263.611952,770000,-4.802999973297119
1573216613.226585,771000,-4.815000057220459
1573216953.8386338,772000,-4.78249979019165
1573217303.5948157,773000,-4.806000232696533
1573217642.5222902,774000,-4.795000076293945
1573217986.0800018,775000,-4.795000076293945
1573218306.0262966,776000,-4.808000087738037
1573218627.3898375,777000,-4.82450008392334
1573218953.837297,778000,-4.823500156402588
1573219277.7720497,779000,-4.7779998779296875
1573219597.8631449,780000,-4.826000213623047
1573219917.537322,781000,-4.770500183105469
1573220243.1091025,782000,-4.801499843597412
1573220564.923038,783000,-4.829500198364258
1573220894.7118783,784000,-4.805500030517578
1573221217.3087735,785000,-4.809000015258789
1573221549.8194976,786000,-4.814000129699707
1573221871.0659451,787000,-4.817500114440918
1573222197.6496618,788000,-4.828499794006348
1573222520.667983,789000,-4.802499771118164
1573222844.5648966,790000,-4.817500114440918
1573223163.249088,791000,-4.802999973297119
1573223488.0658548,792000,-4.810999870300293
1573223816.473456,793000,-4.801499843597412
1573224135.0535073,794000,-4.802999973297119
1573224456.1468039,795000,-4.787499904632568
1573224779.3293273,796000,-4.807499885559082
1573225106.319028,797000,-4.827000141143799
1573225431.7648528,798000,-4.831500053405762
1573225767.1626832,799000,-4.80049991607666
1573226095.7989957,800000,-4.810500144958496


==> content/plots/avg_rewards_leduc/sac_collusive.csv <==
Wall time,Step,Value
1572980837.6409807,0,-4.25600004196167
1572981036.4874582,1000,-1.3140000104904175
1572981253.2304857,2000,-1.8140000104904175
1572981487.28988,3000,-1.6490000486373901
1572981726.8274515,4000,-1.3229999542236328
1572981965.3959444,5000,-0.8479999899864197
1572982204.423627,6000,-1.319000005722046
1572982443.1342676,7000,-1.3209999799728394
1572982684.3202856,8000,-1.0169999599456787
1572982919.9579258,9000,-0.7080000042915344
1572983151.7336798,10000,-1.3040000200271606
1572983390.5791283,11000,-1.3240000009536743
1572983638.2305293,12000,-1.0470000505447388
1572983879.0336227,13000,-0.8980000019073486
1572984118.766732,14000,-1.2669999599456787
1572984358.6546364,15000,-1.4759999513626099
1572984598.3972855,16000,-1.1979999542236328
1572984843.577745,17000,-0.902999997138977
1572985087.2456694,18000,-1.1200000047683716
1572985326.753692,19000,-1.6950000524520874
1572985569.7837207,20000,-0.9440000057220459
1572985813.531922,21000,-1.5360000133514404
1572986056.6682875,22000,-0.9919999837875366
1572986300.6787806,23000,-1.059999942779541
1572986544.294823,24000,-1.1380000114440918
1572986786.832405,25000,-1.2960000038146973
1572987034.0151958,26000,-1.2649999856948853
1572987269.8728569,27000,-1.055999994277954
1572987511.0420148,28000,-1.8209999799728394
1572987753.9903228,29000,-0.8410000205039978
1572987997.4782867,30000,-0.7639999985694885
1572988242.1716037,31000,-1.062000036239624
1572988484.0092115,32000,-1.3769999742507935
1572988722.0964363,33000,-0.9909999966621399
1572988961.6537893,34000,-1.1519999504089355
1572989202.9442616,35000,-0.8510000109672546
1572989443.8840322,36000,-1.4210000038146973
1572989687.8363035,37000,-1.5700000524520874
1572989930.10221,38000,-0.9350000023841858
1572990178.6456234,39000,-1.7599999904632568
1572990418.0462203,40000,-1.6799999475479126
1572990663.3558128,41000,-1.371999979019165
1572990909.4469013,42000,-0.9929999709129333
1572991148.3504143,43000,-1.1009999513626099
1572991388.89508,44000,-1.1799999475479126
1572991628.5844173,45000,-1.0210000276565552
1572991869.226868,46000,-0.6259999871253967
1572992112.1230476,47000,-0.7310000061988831
1572992353.2110457,48000,-0.6060000061988831
1572992594.537568,49000,-1.1039999723434448
1572992837.3104842,50000,-1.2990000247955322
1572993079.379972,51000,-0.8629999756813049
1572993319.0198004,52000,-1.3509999513626099
1572993561.1714907,53000,-1.3329999446868896
1572993805.3642776,54000,-1.4299999475479126
1572994042.960781,55000,-0.8299999833106995
1572994285.3455484,56000,-0.7559999823570251
1572994520.6494908,57000,-0.9980000257492065
1572994758.5358093,58000,-0.9850000143051147
1572995003.963241,59000,-0.800000011920929
1572995244.82916,60000,-1.4509999752044678
1572995482.0704405,61000,-0.5149999856948853
1572995722.2677634,62000,-0.9789999723434448
1572995960.7065334,63000,-1.6449999809265137
1572996206.9753704,64000,-1.0609999895095825
1572996447.1994863,65000,-1.031999945640564
1572996686.0779562,66000,-1.0980000495910645
1572996926.6262088,67000,-1.6319999694824219
1572997166.7913508,68000,-0.9959999918937683
1572997408.6796412,69000,-1.1540000438690186
1572997649.7401812,70000,-1.0679999589920044
1572997889.1379678,71000,-0.9049999713897705
1572998132.1455824,72000,-1.562999963760376
1572998371.911917,73000,-1.1260000467300415
1572998614.5865204,74000,-1.2259999513626099
1572998852.9563758,75000,-1.562000036239624
1572999087.840776,76000,-0.7950000166893005
1572999329.0987952,77000,-1.1920000314712524
1572999565.8186743,78000,-1.7059999704360962
1572999810.5792885,79000,-1.0720000267028809
1573000044.320837,80000,-1.3250000476837158
1573000282.8863602,81000,-1.503000020980835
1573000520.7017696,82000,-1.190999984741211
1573000758.728573,83000,-1.7059999704360962
1573000995.739634,84000,-1.0720000267028809
1573001233.293128,85000,-1.8669999837875366
1573001473.9736035,86000,-0.718999981880188
1573001715.9060605,87000,-1.1699999570846558
1573001954.1211722,88000,-1.3930000066757202
1573002196.2963648,89000,-1.1319999694824219
1573002439.0792782,90000,-0.781000018119812
1573002679.0042586,91000,-1.062000036239624
1573002922.0181763,92000,-1.069000005722046
1573003161.50201,93000,-0.906000018119812
1573003400.261054,94000,-0.6930000185966492
1573003644.0445814,95000,-1.4019999504089355
1573003891.5799878,96000,-0.6240000128746033
1573004136.1473787,97000,-1.2610000371932983
1573004383.989081,98000,-1.1260000467300415
1573004624.0779963,99000,-1.1490000486373901
1573004862.7800796,100000,-1.472000002861023
1573005107.5178463,101000,-1.2549999952316284
1573005351.880176,102000,-1.24399995803833
1573005832.1754706,104000,-1.0839999914169312
1573006073.3796592,105000,-1.3600000143051147
1573006317.8477666,106000,-1.4420000314712524
1573006559.6260436,107000,-1.3320000171661377
1573006797.5148885,108000,-0.8820000290870667
1573007044.963065,109000,-0.9139999747276306
1573007287.365276,110000,-1.093999981880188
1573007529.2172594,111000,-1.319000005722046
1573007773.0306745,112000,-1.184999942779541
1573008011.578052,113000,-1.0360000133514404
1573008256.0381515,114000,-1.4320000410079956
1573008499.6396475,115000,-1.2970000505447388
1573008745.6357684,116000,-0.9860000014305115
1573008985.741669,117000,-1.1330000162124634
1573009223.7355678,118000,-1.6260000467300415
1573009468.9266934,119000,-1.5390000343322754
1573009709.4869404,120000,-1.6349999904632568
1573009953.255582,121000,-0.6100000143051147
1573010197.2375612,122000,-1.378000020980835
1573010432.239852,123000,-1.2059999704360962
1573010675.4791505,124000,-1.7480000257492065
1573010916.9284995,125000,-1.2359999418258667
1573011159.3840022,126000,-1.3669999837875366
1573011400.824505,127000,-1.3940000534057617
1573011644.0319006,128000,-1.2100000381469727
1573011888.1856365,129000,-1.093999981880188
1573012131.4911313,130000,-1.6799999475479126
1573012374.346372,131000,-1.156000018119812
1573012612.3774977,132000,-1.4869999885559082
1573012851.3235464,133000,-1.6970000267028809
1573013095.7039208,134000,-1.3830000162124634
1573013338.9702466,135000,-1.4789999723434448
1573013580.9338126,136000,-1.215999960899353
1573013819.700882,137000,-0.9769999980926514
1573014058.4665837,138000,-1.4079999923706055
1573014296.8684092,139000,-2.1600000858306885
1573014542.624842,140000,-0.847000002861023
1573014782.9602227,141000,-1.0049999952316284
1573015017.8164985,142000,-1.4620000123977661
1573015258.7403197,143000,-1.6330000162124634
1573015501.0943282,144000,-1.0870000123977661
1573015745.7697341,145000,-0.8650000095367432
1573015984.458762,146000,-1.5130000114440918
1573016223.677451,147000,-0.9390000104904175
1573016465.0257611,148000,-0.9449999928474426
1573016705.7164981,149000,-1.75
1573016949.989187,150000,-1.059999942779541
1573017190.2948337,151000,-1.2740000486373901
1573017432.7297153,152000,-0.9390000104904175
1573017680.0866547,153000,-1.2170000076293945
1573017924.2747338,154000,-1.1430000066757202
1573018166.916254,155000,-0.9779999852180481
1573018404.5356178,156000,-1.1039999723434448
1573018643.5020366,157000,-1.6660000085830688
1573018888.957018,158000,-1.1540000438690186
1573019126.8566241,159000,-1.3370000123977661
1573019364.8061256,160000,-1.6660000085830688
1573019603.9536376,161000,-1.1979999542236328
1573019842.375324,162000,-1.0089999437332153
1573020085.683881,163000,-1.0160000324249268
1573020327.874114,164000,-1.4279999732971191
1573020565.1121693,165000,-1.0959999561309814
1573020805.9458115,166000,-1.0199999809265137
1573021046.6970205,167000,-1.2769999504089355
1573021285.1377304,168000,-1.1540000438690186
1573021524.9477751,169000,-1.2970000505447388
1573021759.8312075,170000,-1.2610000371932983
1573021999.8160915,171000,-0.9800000190734863
1573022244.2867799,172000,-1.25
1573022482.6207902,173000,-1.2920000553131104
1573022721.1406293,174000,-1.36899995803833
1573022963.2950878,175000,-1.50600004196167
1573023201.5352461,176000,-1.5549999475479126
1573023442.5430262,177000,-1.3259999752044678
1573023683.900657,178000,-1.156000018119812
1573023921.404232,179000,-1.2660000324249268
1573024164.0489285,180000,-1.2079999446868896
1573024406.3972344,181000,-1.253000020980835
1573024643.5626447,182000,-1.7990000247955322
1573024880.452593,183000,-1.0839999914169312
1573025122.9738293,184000,-1.281999945640564
1573025363.2307801,185000,-1.5839999914169312
1573025605.4900317,186000,-1.6369999647140503
1573025845.5126119,187000,-1.4839999675750732
1573026087.5475123,188000,-1.434000015258789
1573026335.0245605,189000,-1.2450000047683716
1573026577.5112453,190000,-0.8889999985694885
1573026817.5425503,191000,-1.347000002861023
1573027055.6327317,192000,-1.2009999752044678
1573027294.7052226,193000,-1.246000051498413
1573027534.7870982,194000,-0.875
1573027779.147903,195000,-1.1619999408721924
1573028015.8895552,196000,-1.6059999465942383
1573028257.4004366,197000,-1.3179999589920044
1573028492.6747186,198000,-1.4620000123977661
1573028735.3539567,199000,-1.4739999771118164
1573028974.8268049,200000,-1.2719999551773071
1573029218.1007066,201000,-1.2910000085830688
1573029455.2593808,202000,-1.2940000295639038
1573029697.2810812,203000,-1.1759999990463257
1573029941.7349513,204000,-1.5570000410079956
1573030187.1654243,205000,-1.3489999771118164
1573030428.818227,206000,-1.2710000276565552
1573030669.588972,207000,-1.149999976158142
1573030914.3568666,208000,-1.3489999771118164
1573031157.5570126,209000,-1.2899999618530273
1573031401.7267342,210000,-1.218000054359436
1573031643.2857118,211000,-1.2949999570846558
1573031882.9216378,212000,-1.4479999542236328
1573032126.58121,213000,-0.6669999957084656
1573032367.8878112,214000,-1.406999945640564
1573032613.374787,215000,-0.9729999899864197
1573032858.5353687,216000,-1.4359999895095825
1573033099.9306543,217000,-1.6380000114440918
1573033344.5539641,218000,-1.4789999723434448
1573033584.9356687,219000,-1.0889999866485596
1573033830.3421037,220000,-0.7179999947547913
1573034071.3203058,221000,-1.0190000534057617
1573034313.0836864,222000,-1.5010000467300415
1573034560.1957362,223000,-1.2510000467300415
1573034798.8705366,224000,-1.6440000534057617
1573035041.0029445,225000,-1.5360000133514404
1573035280.8463678,226000,-1.0399999618530273
1573035523.5330296,227000,-1.1610000133514404
1573035769.7552502,228000,-1.3070000410079956
1573036012.0381827,229000,-0.7509999871253967
1573036254.0186484,230000,-1.7869999408721924
1573036493.0249202,231000,-1.5069999694824219
1573036733.7319672,232000,-1.0770000219345093
1573036979.0576482,233000,-1.1349999904632568
1573037220.9492154,234000,-1.7380000352859497
1573037457.439069,235000,-1.2660000324249268
1573037695.9196496,236000,-1.2649999856948853
1573037944.7023406,237000,-1.7309999465942383
1573038190.1598556,238000,-1.7280000448226929
1573038432.895249,239000,-1.0640000104904175
1573038674.6952734,240000,-0.9729999899864197
1573038913.779876,241000,-1.409999966621399
1573039159.4156034,242000,-1.25
1573039406.9891336,243000,-1.2660000324249268
1573039649.474474,244000,-1.1119999885559082
1573039889.0114052,245000,-0.9620000123977661
1573040128.982922,246000,-1.2050000429153442
1573040374.6163301,247000,-1.6649999618530273
1573040617.9250503,248000,-1.218000054359436
1573040857.3374019,249000,-1.3170000314712524
1573041094.7733228,250000,-1.562999963760376
1573041337.5972803,251000,-1.5670000314712524
1573041585.0171545,252000,-1.059999942779541
1573041829.3894386,253000,-0.9599999785423279
1573042308.3882315,255000,-1.305999994277954
1573042553.5721314,256000,-0.7760000228881836
1573042800.2984521,257000,-1.1009999513626099
1573043045.4783382,258000,-1.1480000019073486
1573043525.3383887,260000,-1.659999966621399
1573043766.1025915,261000,-1.2999999523162842
1573044011.387349,262000,-1.6260000467300415
1573044252.6069758,263000,-1.3049999475479126
1573044496.1162844,264000,-1.2640000581741333
1573044737.0321465,265000,-1.6419999599456787
1573044976.1715114,266000,-1.3109999895095825
1573045217.2414517,267000,-1.347000002861023
1573045460.5997853,268000,-1.6130000352859497
1573045699.757643,269000,-1.093000054359436
1573045946.0246441,270000,-1.0399999618530273
1573046187.108684,271000,-1.2630000114440918
1573046433.4717498,272000,-1.6009999513626099
1573046673.504985,273000,-1.7319999933242798
1573046915.763299,274000,-1.2860000133514404
1573047159.7166443,275000,-1.2400000095367432
1573047402.3430526,276000,-1.1119999885559082
1573047647.941511,277000,-1.5069999694824219
1573047887.6761744,278000,-1.190000057220459
1573048133.153542,279000,-0.9480000138282776
1573048383.889674,280000,-1.190000057220459
1573048634.7753391,281000,-1.3569999933242798
1573048889.414897,282000,-1.6059999465942383
1573049141.7516575,283000,-1.2719999551773071
1573049395.0225353,284000,-0.8769999742507935
1573049640.828074,285000,-1.531999945640564
1573050141.0853589,287000,-1.5099999904632568
1573050391.4222639,288000,-1.2200000286102295
1573050640.5754735,289000,-1.50600004196167
1573050885.487588,290000,-1.4329999685287476
1573051134.8605578,291000,-1.2369999885559082
1573051379.574131,292000,-1.0609999895095825
1573051628.7301824,293000,-1.3179999589920044
1573051882.6146173,294000,-1.1649999618530273
1573052122.6818132,295000,-1.2549999952316284
1573052372.7075338,296000,-1.4739999771118164
1573052623.7032533,297000,-1.2319999933242798
1573052867.4470046,298000,-1.1640000343322754
1573053119.2689643,299000,-1.6799999475479126
1573053361.4877322,300000,-1.3860000371932983
1573053606.9411576,301000,-1.1660000085830688
1573053857.2841296,302000,-1.1640000343322754
1573054107.2591453,303000,-1.305999994277954
1573054361.6768303,304000,-1.0750000476837158
1573054605.4791024,305000,-1.1469999551773071
1573055098.1261868,307000,-1.3919999599456787
1573055346.5942008,308000,-1.7990000247955322
1573055591.9436917,309000,-0.9929999709129333
1573055833.7138417,310000,-1.4329999685287476
1573056080.322689,311000,-1.5420000553131104
1573056330.749142,312000,-1.3609999418258667
1573056576.8732243,313000,-1.2589999437332153
1573056830.689157,314000,-1.1269999742507935
1573057076.7643437,315000,-0.8840000033378601
1573057325.050735,316000,-1.3980000019073486
1573057572.6758482,317000,-1.6770000457763672
1573057825.2323945,318000,-0.8920000195503235
1573058078.7081144,319000,-1.3769999742507935
1573058573.4143364,321000,-1.1269999742507935
1573058824.0842335,322000,-1.2079999446868896
1573059068.759316,323000,-0.9089999794960022
1573059322.91359,324000,-0.7260000109672546
1573059568.491932,325000,-1.4609999656677246
1573059817.9574914,326000,-1.0230000019073486
1573060061.5207174,327000,-1.3559999465942383
1573060313.0256484,328000,-0.9739999771118164
1573060565.8522787,329000,-1.5679999589920044
1573060810.1724324,330000,-0.7879999876022339
1573061054.2917542,331000,-1.2289999723434448
1573061303.67235,332000,-1.3650000095367432
1573061549.5947385,333000,-0.8360000252723694
1573061804.1182792,334000,-0.875
1573062049.568493,335000,-0.949999988079071
1573062298.8853848,336000,-1.3509999513626099
1573062545.5454996,337000,-1.5
1573062795.1163707,338000,-1.4199999570846558
1573063040.0852792,339000,-1.2760000228881836
1573063286.8901486,340000,-1.343000054359436
1573063540.2320838,341000,-0.5149999856948853
1573063785.060437,342000,-1.1710000038146973
1573064028.9552922,343000,-1.656999945640564
1573064275.3178034,344000,-1.159999966621399
1573064519.5602088,345000,-1.281000018119812
1573064765.6525095,346000,-0.6380000114440918
1573065006.41186,347000,-1.062000036239624
1573065248.687501,348000,-0.859000027179718
1573065493.8301284,349000,-1.0420000553131104
1573065736.533446,350000,-1.3669999837875366
1573065975.888198,351000,-0.7360000014305115
1573066214.8501809,352000,-1.194000005722046
1573066467.917192,353000,-1.1230000257492065
1573066718.4374146,354000,-1.2910000085830688
1573066963.9318898,355000,-1.055999994277954
1573067216.628545,356000,-0.8180000185966492
1573067463.2362778,357000,-0.7390000224113464
1573067712.896573,358000,-1.3730000257492065
1573067958.4365025,359000,-1.0779999494552612
1573068206.2718422,360000,-1.50600004196167
1573068458.7946038,361000,-1.4320000410079956
1573068705.1341836,362000,-1.49399995803833
1573068951.7512484,363000,-1.0180000066757202
1573069201.474679,364000,-1.0119999647140503
1573069451.6004782,365000,-1.3020000457763672
1573069705.1743052,366000,-1.3489999771118164
1573069954.2162602,367000,-0.47099998593330383
1573070206.5788662,368000,-1.305999994277954
1573070454.338445,369000,-1.1139999628067017
1573070703.5077212,370000,-0.8709999918937683
1573070953.064282,371000,-1.5369999408721924
1573071203.1049566,372000,-1.5950000286102295
1573071446.8725786,373000,-0.796999990940094
1573071694.3585758,374000,-1.0809999704360962
1573071940.576816,375000,-1.2130000591278076
1573072192.8799467,376000,-0.9950000047683716
1573072443.0065715,377000,-1.1759999990463257
1573072700.722302,378000,-1.5449999570846558
1573072940.396248,379000,-1.1200000047683716
1573073186.3878899,380000,-1.090000033378601
1573073438.3489132,381000,-1.1629999876022339
1573073682.4729018,382000,-0.9679999947547913
1573073931.9356184,383000,-1.0679999589920044
1573074177.004663,384000,-1.3869999647140503
1573074423.734315,385000,-1.184000015258789
1573074675.5767794,386000,-0.5440000295639038
1573074925.7566473,387000,-1.215999960899353
1573075179.2437346,388000,-1.2619999647140503
1573075429.3999681,389000,-1.121000051498413
1573075675.4316626,390000,-1.128000020980835
1573075920.9836624,391000,-1.75
1573076168.338466,392000,-1.4359999895095825
1573076418.2621417,393000,-1.4199999570846558
1573076665.4821832,394000,-1.3309999704360962
1573076907.9466882,395000,-1.5410000085830688
1573077158.436662,396000,-1.2200000286102295
1573077407.5480776,397000,-1.4759999513626099
1573077654.8990498,398000,-1.0160000324249268
1573077903.7135522,399000,-1.4859999418258667
1573078149.0185065,400000,-0.8140000104904175
1573078397.8615284,401000,-1.1109999418258667
1573078641.0307493,402000,-1.2239999771118164
1573078892.6461139,403000,-0.7879999876022339
1573079142.4565666,404000,-1.409000039100647
1573079391.285965,405000,-0.7369999885559082
1573079640.2409623,406000,-1.218999981880188
1573079887.7247715,407000,-0.9800000190734863
1573080383.163638,409000,-1.2569999694824219
1573080627.0070505,410000,-1.0010000467300415
1573080877.53333,411000,-1.2580000162124634
1573081120.9991457,412000,-1.2929999828338623
1573081365.8570242,413000,-1.5210000276565552
1573081613.5467486,414000,-1.6339999437332153
1573081862.181003,415000,-0.7770000100135803
1573082106.3211224,416000,-1.437000036239624
1573082352.7793632,417000,-1.0729999542236328
1573082595.7465036,418000,-1.1820000410079956
1573082836.2769854,419000,-1.6490000486373901
1573083074.033732,420000,-0.9940000176429749
1573083555.986197,422000,-0.9380000233650208
1573083803.9583018,423000,-1.215000033378601
1573084042.0902848,424000,-0.8600000143051147
1573084279.6244385,425000,-1.2829999923706055
1573084522.644448,426000,-1.6019999980926514
1573084762.1100552,427000,-0.9829999804496765
1573085002.064364,428000,-0.6809999942779541
1573085245.6184692,429000,-1.503999948501587
1573085487.5443327,430000,-1.6430000066757202
1573085729.4411366,431000,-0.6420000195503235
1573085966.252731,432000,-1.2519999742507935
1573086206.956719,433000,-0.9559999704360962
1573086452.314808,434000,-1.187999963760376
1573086689.207517,435000,-1.6009999513626099
1573086930.0944045,436000,-1.2450000047683716
1573087171.0046906,437000,-1.5709999799728394
1573087415.2884421,438000,-1.4279999732971191
1573087648.2173202,439000,-1.4570000171661377
1573087885.9422648,440000,-1.3760000467300415
1573088127.7332969,441000,-1.5870000123977661
1573088366.0048215,442000,-1.1200000047683716
1573088603.207459,443000,-1.225000023841858
1573088840.2767024,444000,-0.9950000047683716
1573089076.3828187,445000,-1.0679999589920044
1573089320.1435251,446000,-1.6089999675750732
1573089563.437491,447000,-1.2899999618530273
1573089802.981689,448000,-1.0260000228881836
1573090043.0254822,449000,-1.2139999866485596
1573090283.0609992,450000,-1.4880000352859497
1573090524.868237,451000,-0.8009999990463257
1573090766.2620356,452000,-1.3760000467300415
1573091245.3051102,454000,-1.3960000276565552
1573091482.733134,455000,-1.4589999914169312
1573091726.3172371,456000,-1.090000033378601
1573091966.785065,457000,-1.253999948501587
1573092202.5015895,458000,-1.1299999952316284
1573092448.968556,459000,-1.4119999408721924
1573092686.191173,460000,-1.6260000467300415
1573092931.5119295,461000,-1.0679999589920044
1573093172.0463047,462000,-1.6950000524520874
1573093411.328039,463000,-1.4240000247955322
1573093651.7378855,464000,-1.5570000410079956
1573093890.4700055,465000,-1.4450000524520874
1573094129.6131961,466000,-1.1759999990463257
1573094366.6885455,467000,-1.6130000352859497
1573094609.6757393,468000,-1.024999976158142
1573094852.78308,469000,-1.3860000371932983
1573095095.775551,470000,-1.3489999771118164
1573095336.0066006,471000,-1.2380000352859497
1573095578.4082832,472000,-1.1710000038146973
1573095819.2350829,473000,-1.4179999828338623
1573096060.2750452,474000,-1.2740000486373901
1573096301.0285487,475000,-1.2339999675750732
1573096541.6742787,476000,-1.465999960899353
1573096784.9313323,477000,-1.2389999628067017
1573097021.5508795,478000,-1.2790000438690186
1573097262.780244,479000,-0.8769999742507935
1573097502.8550942,480000,-1.4079999923706055
1573097740.7154324,481000,-1.1059999465942383
1573097979.4011931,482000,-0.5730000138282776
1573098220.8725705,483000,-1.2000000476837158
1573098700.5364418,485000,-1.2910000085830688
1573098939.3483105,486000,-1.3730000257492065
1573099177.4905415,487000,-1.7510000467300415
1573099414.6329498,488000,-1.3990000486373901
1573099661.0177014,489000,-1.340000033378601
1573099902.0381997,490000,-1.4140000343322754
1573100380.67276,492000,-1.437999963760376
1573100621.6601143,493000,-1.0950000286102295
1573100865.1816566,494000,-1.3009999990463257
1573101103.0985854,495000,-1.0119999647140503
1573101345.7643867,496000,-1.7400000095367432
1573101588.6147914,497000,-1.3739999532699585
1573101832.4615777,498000,-1.5549999475479126
1573102071.815066,499000,-0.9330000281333923
1573102314.580275,500000,-1.2109999656677246
1573102553.7109716,501000,-0.5320000052452087
1573103031.496097,503000,-1.5140000581741333
1573103266.6592317,504000,-1.36899995803833
1573103501.5036042,505000,-1.2489999532699585
1573103740.0074904,506000,-1.687000036239624
1573103983.523995,507000,-1.503000020980835
1573104221.46758,508000,-1.5260000228881836
1573104459.3282745,509000,-1.2400000095367432
1573104702.248887,510000,-1.1950000524520874
1573104944.1556551,511000,-1.187999963760376
1573105182.380665,512000,-0.75
1573105425.3055499,513000,-1.1390000581741333
1573105663.0106373,514000,-1.4259999990463257
1573106379.204403,517000,-1.5499999523162842
1573106618.4006963,518000,-1.4119999408721924
1573106861.2867358,519000,-1.4850000143051147
1573107097.8746166,520000,-1.3680000305175781
1573107336.6112752,521000,-1.6979999542236328
1573107572.628034,522000,-1.0709999799728394
1573107813.1799097,523000,-0.8539999723434448
1573108052.860345,524000,-1.0700000524520874
1573108293.5764544,525000,-0.7409999966621399
1573108532.9596398,526000,-1.687000036239624
1573108770.1159804,527000,-1.4889999628067017
1573109011.1437516,528000,-1.3320000171661377
1573109251.9671166,529000,-0.8080000281333923
1573109494.1764402,530000,-1.0470000505447388
1573109733.2798464,531000,-1.8250000476837158
1573109969.9820757,532000,-1.3009999990463257
1573110214.5605533,533000,-1.2790000438690186
1573110454.9143193,534000,-1.0839999914169312
1573110693.6664603,535000,-1.0950000286102295
1573110933.8705661,536000,-1.305999994277954
1573111171.121813,537000,-1.2330000400543213
1573111409.8177376,538000,-1.4600000381469727
1573111650.316364,539000,-1.1710000038146973
1573111889.1011724,540000,-1.7660000324249268
1573112129.310439,541000,-1.2450000047683716
1573112372.985408,542000,-1.3550000190734863
1573112613.778032,543000,-1.222000002861023
1573112842.8399262,544000,-1.4579999446868896
1573113073.1530888,545000,-1.2230000495910645
1573113309.1179318,546000,-0.9459999799728394
1573113538.1056483,547000,-1.2020000219345093
1573113772.3228016,548000,-0.902999997138977
1573113999.953537,549000,-1.3140000104904175
1573114231.2706277,550000,-1.4479999542236328
1573114461.864759,551000,-1.4129999876022339
1573114689.884234,552000,-1.246999979019165
1573114919.2807634,553000,-1.340999960899353
1573115147.136547,554000,-1.5240000486373901
1573115375.442345,555000,-1.7920000553131104
1573115605.1534286,556000,-0.7730000019073486
1573115836.9055498,557000,-1.1749999523162842
1573116075.6989865,558000,-1.3990000486373901
1573116318.7870286,559000,-0.6800000071525574
1573116552.6405625,560000,-1.4119999408721924
1573116793.697867,561000,-0.9259999990463257
1573117029.968536,562000,-1.2029999494552612
1573117261.971981,563000,-1.2929999828338623
1573117500.6316068,564000,-1.343000054359436
1573117735.183178,565000,-1.4140000343322754
1573117971.3193743,566000,-1.4509999752044678
1573118211.8465667,567000,-1.3669999837875366
1573118447.6196501,568000,-1.3229999542236328
1573118686.342884,569000,-1.5839999914169312
1573118924.2185645,570000,-1.3539999723434448
1573119160.1962192,571000,-1.0540000200271606
1573119401.2028153,572000,-1.2289999723434448
1573119635.3149061,573000,-1.6549999713897705
1573119876.6154583,574000,-1.5800000429153442
1573120112.8027873,575000,-1.7660000324249268
1573120348.0957534,576000,-1.2289999723434448
1573120590.139341,577000,-1.0499999523162842
1573120830.1842237,578000,-1.2860000133514404
1573121068.4960146,579000,-0.8159999847412109
1573121300.6865606,580000,-1.4210000038146973
1573121536.9323876,581000,-1.434000015258789
1573121773.7948058,582000,-1.218999981880188
1573122012.5399106,583000,-1.4500000476837158
1573122250.7686465,584000,-1.4040000438690186
1573122489.0667155,585000,-1.246999979019165
1573122724.0335767,586000,-1.0889999866485596
1573122965.7230067,587000,-1.246000051498413
1573123193.7141953,588000,-1.312000036239624
1573123428.047976,589000,-1.149999976158142
1573123666.8285248,590000,-0.9319999814033508
1573123902.5819776,591000,-0.8569999933242798
1573124134.4889925,592000,-1.2480000257492065
1573124370.3181398,593000,-0.9639999866485596
1573124610.122056,594000,-0.9739999771118164
1573125085.1154804,596000,-1.3769999742507935
1573125321.116668,597000,-1.340000033378601
1573125553.251712,598000,-1.5640000104904175
1573125788.681559,599000,-1.180999994277954
1573126023.980629,600000,-1.4249999523162842
1573126258.3231783,601000,-1.1390000581741333
1573126497.8183162,602000,-1.2209999561309814
1573126737.4850733,603000,-1.3209999799728394
1573126970.947462,604000,-1.0850000381469727
1573127201.8728874,605000,-1.0290000438690186
1573127432.418205,606000,-0.8410000205039978
1573127664.1179903,607000,-1.4040000438690186
1573127897.6519103,608000,-1.7369999885559082
1573128128.6582518,609000,-1.7089999914169312
1573128358.8866172,610000,-1.3700000047683716
1573128590.0100036,611000,-1.1050000190734863
1573128820.1402874,612000,-1.2070000171661377
1573129050.8112543,613000,-1.2580000162124634
1573129278.374189,614000,-1.8459999561309814
1573129510.7112806,615000,-1.4290000200271606
1573129742.4951365,616000,-1.3930000066757202
1573129968.498337,617000,-1.684000015258789
1573130196.9636219,618000,-1.1380000114440918
1573130428.048111,619000,-1.2869999408721924
1573130657.7353332,620000,-1.1920000314712524
1573130887.9041414,621000,-1.0789999961853027
1573131113.8969588,622000,-1.062000036239624
1573131343.4986525,623000,-0.8450000286102295
1573131576.7173579,624000,-1.1319999694824219
1573131806.475079,625000,-1.319000005722046
1573132035.8359995,626000,-1.49399995803833
1573132265.4383957,627000,-1.3839999437332153
1573132499.6004832,628000,-0.9279999732971191
1573132725.874535,629000,-1.312999963760376
1573132946.5570652,630000,-0.949999988079071
1573133175.688446,631000,-1.6230000257492065
1573133405.8337026,632000,-1.3650000095367432
1573133633.864146,633000,-1.0789999961853027
1573133861.3524637,634000,-1.1759999990463257
1573134087.4158583,635000,-1.819000005722046
1573134545.6495392,637000,-1.7079999446868896
1573134771.1831672,638000,-1.1579999923706055
1573135001.7735283,639000,-0.9610000252723694
1573135232.0265207,640000,-1.2640000581741333
1573135463.4097724,641000,-1.4049999713897705
1573135916.8892486,643000,-1.246999979019165
1573136147.996415,644000,-1.4589999914169312
1573136378.2154853,645000,-1.284000039100647
1573136603.9348261,646000,-1.5570000410079956
1573136839.046843,647000,-1.5219999551773071
1573137069.0083764,648000,-0.7229999899864197
1573137302.4485865,649000,-1.1399999856948853
1573137536.9246428,650000,-1.4739999771118164
1573137772.5129292,651000,-0.6809999942779541
1573138009.6118097,652000,-1.406999945640564
1573138248.8718622,653000,-1.340000033378601
1573138480.6514776,654000,-1.0570000410079956
1573138716.9883614,655000,-1.3170000314712524
1573138955.762348,656000,-1.4509999752044678
1573139195.4892025,657000,-1.309999942779541
1573139432.1279714,658000,-1.0399999618530273
1573139663.4924495,659000,-0.9810000061988831
1573139899.693454,660000,-1.2089999914169312
1573140134.172332,661000,-1.402999997138977
1573140377.3144403,662000,-0.9829999804496765
1573140613.185258,663000,-1.190999984741211
1573140847.3929744,664000,-1.5080000162124634
1573141087.3933842,665000,-1.5119999647140503
1573141323.3703122,666000,-1.531000018119812
1573141557.679036,667000,-1.2730000019073486
1573141793.0933068,668000,-1.1920000314712524
1573142029.6137424,669000,-0.6740000247955322
1573142265.5063329,670000,-1.125
1573142501.9207122,671000,-1.1610000133514404
1573142737.2274096,672000,-1.305999994277954
1573142975.6932957,673000,-1.5169999599456787
1573143210.5598755,674000,-1.9509999752044678
1573143448.9957073,675000,-0.859000027179718
1573143682.186506,676000,-1.7170000076293945
1573143912.0936728,677000,-1.7050000429153442
1573144152.0630276,678000,-1.034999966621399
1573144392.9422307,679000,-1.0089999437332153
1573144635.6394815,680000,-1.6549999713897705
1573144872.8713472,681000,-2.0179998874664307
1573145109.0790083,682000,-1.149999976158142
1573145343.1009803,683000,-0.8889999985694885
1573145581.0642893,684000,-1.4329999685287476
1573145811.6619203,685000,-1.4229999780654907
1573146048.3818457,686000,-1.4019999504089355
1573146287.5918438,687000,-1.2410000562667847
1573146529.0717058,688000,-1.3450000286102295
1573146763.2319648,689000,-1.2079999446868896
1573147000.827525,690000,-1.534000039100647
1573147238.9039516,691000,-0.9660000205039978
1573147473.4974446,692000,-1.49399995803833
1573147713.0009623,693000,-1.0010000467300415
1573147952.2064805,694000,-1.1419999599456787
1573148192.2540116,695000,-1.218000054359436
1573148432.6327314,696000,-1.2389999628067017
1573148670.2838018,697000,-1.0499999523162842
1573148903.0144808,698000,-1.5449999570846558
1573149136.9679756,699000,-1.0429999828338623
1573149377.2642877,700000,-1.2269999980926514
1573149613.3285902,701000,-1.3389999866485596
1573149845.7320118,702000,-0.9049999713897705
1573150088.9649627,703000,-1.4539999961853027
1573150325.6938782,704000,-1.6260000467300415
1573150565.0746627,705000,-1.3450000286102295
1573150808.740011,706000,-1.2109999656677246
1573151042.6737418,707000,-0.9210000038146973
1573151280.808582,708000,-1.194000005722046
1573151524.935663,709000,-1.0820000171661377
1573151764.102905,710000,-1.7410000562667847
1573152001.5657146,711000,-1.1419999599456787
1573152477.2308247,713000,-1.4229999780654907
1573152714.2103624,714000,-1.180999994277954
1573152952.4170022,715000,-1.468999981880188
1573153190.5872962,716000,-1.1490000486373901
1573153424.6567311,717000,-1.4759999513626099
1573153662.2054925,718000,-0.7070000171661377
1573153899.2755601,719000,-1.2970000505447388
1573154136.8171754,720000,-1.5850000381469727
1573154372.753183,721000,-1.0110000371932983
1573154610.3797278,722000,-1.1089999675750732
1573154843.104181,723000,-0.6909999847412109
1573155081.84119,724000,-1.9119999408721924
1573155315.7053459,725000,-1.8489999771118164
1573155547.5098906,726000,-1.0570000410079956
1573155782.5860837,727000,-1.4129999876022339
1573156020.9447162,728000,-0.9369999766349792
1573156251.4501433,729000,-0.878000020980835
1573156490.7701745,730000,-1.0520000457763672
1573156730.6074445,731000,-0.777999997138977
1573156966.0666263,732000,-1.5839999914169312
1573157198.7957501,733000,-1.274999976158142
1573157423.4220295,734000,-1.2860000133514404
1573157652.9138064,735000,-0.9710000157356262
1573157879.7713604,736000,-1.3220000267028809
1573158113.0641506,737000,-1.4529999494552612
1573158340.3808606,738000,-1.1009999513626099
1573158566.2705352,739000,-1.4600000381469727
1573158800.0637043,740000,-1.1540000438690186
1573159029.0586011,741000,-1.437999963760376
1573159256.4122694,742000,-1.5269999504089355
1573159489.282749,743000,-1.5410000085830688
1573159725.9014962,744000,-1.284999966621399
1573159964.4636695,745000,-1.309999942779541
1573160198.8597765,746000,-1.4279999732971191
1573160436.6719947,747000,-1.3680000305175781
1573160673.4394755,748000,-1.3559999465942383
1573160907.7413342,749000,-1.4270000457763672
1573161143.0586843,750000,-1.2879999876022339
1573161377.6467974,751000,-1.5160000324249268
1573161610.5144808,752000,-1.5299999713897705
1573161848.233135,753000,-1.315999984741211
1573162083.0947905,754000,-1.4910000562667847
1573162318.793112,755000,-1.1679999828338623
1573162558.2141204,756000,-1.062999963760376
1573163027.5630007,758000,-1.559000015258789
1573163499.8417575,760000,-1.3890000581741333
1573163735.9443889,761000,-1.1579999923706055
1573163973.634956,762000,-1.1779999732971191
1573164205.221278,763000,-1.0789999961853027
1573164443.8153613,764000,-0.8149999976158142
1573164682.7693985,765000,-1.3279999494552612
1573164924.8554814,766000,-1.13100004196167
1573165161.3244839,767000,-0.9980000257492065
1573165396.4172952,768000,-1.1699999570846558
1573165634.6107697,769000,-1.218999981880188
1573165869.4344223,770000,-0.925000011920929
1573166104.219156,771000,-1.3669999837875366
1573166336.960076,772000,-1.281000018119812
1573166573.1507645,773000,-1.7300000190734863
1573166813.4309275,774000,-1.0160000324249268
1573167049.0819361,775000,-1.2669999599456787
1573167523.157556,777000,-1.5329999923706055
1573167758.9595451,778000,-0.9580000042915344
1573167996.9127605,779000,-1.0720000267028809
1573168231.3705626,780000,-1.5080000162124634
1573168467.479675,781000,-1.3650000095367432
1573168708.6856015,782000,-0.6809999942779541
1573168939.7989326,783000,-0.7360000014305115
1573169177.4095516,784000,-0.9549999833106995
1573169406.3234675,785000,-1.1419999599456787
1573169636.976438,786000,-0.9900000095367432
1573169869.0635285,787000,-1.2389999628067017
1573170095.9665203,788000,-0.9890000224113464
1573170321.8611548,789000,-1.0950000286102295
1573170549.542806,790000,-1.1150000095367432
1573170776.0258431,791000,-1.2829999923706055
1573171009.81525,792000,-1.590999960899353
1573171233.3916063,793000,-0.6570000052452087
1573171699.4628103,795000,-1.2710000276565552
1573171931.7465928,796000,-1.0399999618530273
1573172165.680837,797000,-1.3849999904632568
1573172402.5637555,798000,-1.5379999876022339
1573172639.0147026,799000,-1.652999997138977
1573172876.4044447,800000,-1.3170000314712524
1573173113.236698,801000,-1.2990000247955322
1573173347.8242042,802000,-1.2059999704360962
1573173579.656482,803000,-1.190999984741211
1573173816.3315291,804000,-1.4789999723434448
1573174056.2914383,805000,-1.6540000438690186
1573174288.5569727,806000,-1.309000015258789
1573174528.3093755,807000,-1.059000015258789
1573174765.95714,808000,-1.2879999876022339
1573174999.6790268,809000,-1.4709999561309814
1573175235.9146385,810000,-1.5720000267028809
1573175471.1902103,811000,-1.2430000305175781
1573175706.518464,812000,-1.4759999513626099
1573175946.3978627,813000,-1.1759999990463257
1573176184.6131492,814000,-1.5169999599456787
1573176418.3289165,815000,-1.628999948501587
1573176658.8244703,816000,-1.4010000228881836
1573176903.9859893,817000,-1.4259999990463257
1573177139.185086,818000,-1.1019999980926514
1573177376.12336,819000,-1.3070000410079956
1573177617.8834255,820000,-1.0429999828338623
1573177853.8972747,821000,-1.2200000286102295
1573178092.6254547,822000,-1.2369999885559082
1573178328.5702243,823000,-1.2209999561309814
1573178559.299269,824000,-0.8080000281333923
1573178795.0334077,825000,-1.2899999618530273
1573179034.8482113,826000,-0.8330000042915344
1573179268.266846,827000,-0.8169999718666077
1573179506.4751098,828000,-0.9909999966621399
1573179744.5934348,829000,-1.5700000524520874
1573179980.658164,830000,-1.1130000352859497
1573180218.9048011,831000,-2.1440000534057617
1573180456.3275263,832000,-1.4450000524520874
1573180688.4449174,833000,-1.3650000095367432
1573180926.6371145,834000,-1.2869999408721924
1573181161.8299444,835000,-1.3289999961853027
1573181403.8010755,836000,-1.5260000228881836
1573181637.655532,837000,-1.3420000076293945
1573181875.6683154,838000,-1.3480000495910645
1573182348.0441318,840000,-0.5590000152587891
1573182580.8500528,841000,-1.1460000276565552
1573182820.8022566,842000,-0.675000011920929
1573183055.301518,843000,-1.0360000133514404
1573183302.6681755,844000,-0.8510000109672546
1573183774.0158641,846000,-1.128000020980835
1573184014.237689,847000,-1.1299999952316284
1573184249.7866392,848000,-1.4600000381469727
1573184485.3979912,849000,-1.3539999723434448
1573184716.9702353,850000,-1.284000039100647
1573184958.8883834,851000,-1.4129999876022339
1573185197.116146,852000,-1.5169999599456787
1573185432.9282246,853000,-1.5169999599456787
1573185672.655463,854000,-0.6639999747276306
1573185906.2437878,855000,-1.4259999990463257
1573186145.3518245,856000,-1.4589999914169312
1573186388.2581873,857000,-1.1019999980926514
1573186629.2451482,858000,-1.034999966621399
1573186863.7699187,859000,-0.8080000281333923
1573187103.4148014,860000,-1.6169999837875366
1573187341.589753,861000,-1.61899995803833
1573187579.4654362,862000,-1.1519999504089355
1573187815.1006944,863000,-0.8619999885559082
1573188053.9190981,864000,-1.444000005722046
1573188291.9457603,865000,-1.3320000171661377
1573188527.3401704,866000,-1.399999976158142
1573188766.7527893,867000,-0.7609999775886536
1573188994.5503953,868000,-1.1299999952316284
1573189234.6754353,869000,-1.069000005722046
1573189473.251043,870000,-1.097000002861023
1573189710.8997655,871000,-1.3309999704360962
1573189946.5601645,872000,-1.1239999532699585
1573190184.1535351,873000,-1.2410000562667847
1573190421.3033504,874000,-1.375
1573190657.5280714,875000,-1.2430000305175781
1573190898.2830713,876000,-1.593999981880188
1573191129.570475,877000,-1.3569999933242798
1573191365.4896832,878000,-1.2400000095367432
1573191605.1516943,879000,-1.3669999837875366
1573191839.5055997,880000,-0.6470000147819519
1573192072.5774913,881000,-1.2200000286102295
1573192310.5155869,882000,-0.9599999785423279
1573192549.8291202,883000,-1.0980000495910645
1573192784.1660373,884000,-1.5570000410079956
1573193021.515935,885000,-1.274999976158142
1573193248.4110875,886000,-1.1480000019073486
1573193483.6733558,887000,-1.1990000009536743
1573193718.220711,888000,-1.527999997138977
1573193947.223329,889000,-1.059000015258789
1573194183.844124,890000,-0.9589999914169312
1573194420.1963522,891000,-1.034999966621399
1573194651.7806566,892000,-1.1139999628067017
1573194888.569541,893000,-1.6469999551773071
1573195122.9065945,894000,-0.9089999794960022
1573195358.8342953,895000,-1.3370000123977661
1573195598.2361197,896000,-1.2339999675750732
1573195832.7318418,897000,-1.194000005722046
1573196067.3883183,898000,-1.2619999647140503
1573196299.855925,899000,-0.9670000076293945
1573196541.5184262,900000,-1.0729999542236328
1573196776.4391506,901000,-0.7900000214576721
1573197012.2755136,902000,-1.4479999542236328
1573197244.1604638,903000,-1.1449999809265137
1573197479.5467808,904000,-1.2170000076293945
1573197715.6690679,905000,-1.3450000286102295
1573197955.7423391,906000,-1.3919999599456787
1573198187.8407373,907000,-1.375
1573198427.745722,908000,-1.0850000381469727
1573198667.275376,909000,-1.0640000104904175
1573198900.114896,910000,-1.375
1573199138.691047,911000,-1.3229999542236328
1573199368.559699,912000,-1.2580000162124634
1573199604.2405617,913000,-1.4709999561309814
1573199846.2618513,914000,-0.9409999847412109
1573200082.4487035,915000,-1.2519999742507935
1573200315.2619808,916000,-1.090999960899353
1573200554.6400788,917000,-1.4320000410079956
1573200789.6395857,918000,-1.0269999504089355
1573201023.9288735,919000,-1.1950000524520874
1573201256.465019,920000,-1.0219999551773071
1573201492.9818804,921000,-1.1380000114440918
1573201726.9378483,922000,-1.121000051498413
1573201957.6500957,923000,-1.062999963760376
1573202195.6911337,924000,-0.8199999928474426
1573202431.9879308,925000,-1.187000036239624
1573202666.340445,926000,-1.1269999742507935
1573202903.4620292,927000,-1.3919999599456787
1573203372.8180206,929000,-1.3650000095367432
1573203612.131025,930000,-1.1959999799728394
1573203855.5648255,931000,-0.8740000128746033
1573204092.4669354,932000,-1.5299999713897705
1573204329.4130468,933000,-0.7360000014305115
1573204571.724889,934000,-1.2319999933242798
1573204805.8870928,935000,-1.0360000133514404
1573205043.9002311,936000,-0.8109999895095825
1573205512.722635,938000,-1.0140000581741333
1573205988.2434957,940000,-0.746999979019165
1573206453.3772943,942000,-1.3849999904632568
1573206696.1894433,943000,-1.3910000324249268
1573206931.2841702,944000,-1.2990000247955322
1573207172.2968333,945000,-0.8199999928474426
1573207407.4979854,946000,-1.0740000009536743
1573207637.1812556,947000,-1.4529999494552612
1573207871.0145555,948000,-1.1109999418258667
1573208105.161251,949000,-1.4079999923706055
1573208336.4777253,950000,-1.8029999732971191
1573208567.0500526,951000,-1.5360000133514404
1573208802.5350554,952000,-0.984000027179718
1573209034.55424,953000,-1.4980000257492065
1573209270.941451,954000,-1.0989999771118164
1573209501.1410701,955000,-1.1770000457763672
1573209733.8554404,956000,-1.4279999732971191
1573209964.2234678,957000,-1.6959999799728394
1573210200.073775,958000,-1.3930000066757202
1573210434.292904,959000,-0.8209999799728394
1573210664.950572,960000,-1.5210000276565552
1573210895.396645,961000,-1.0989999771118164
1573211130.9141212,962000,-1.2879999876022339
1573211358.1792467,963000,-0.9290000200271606
1573211587.457236,964000,-1.281999945640564
1573211821.3141842,965000,-0.996999979019165
1573212281.2788877,967000,-1.6749999523162842
1573212512.8501372,968000,-1.9709999561309814
1573212741.4630306,969000,-1.6009999513626099
1573212974.3829172,970000,-1.1790000200271606
1573213202.6447008,971000,-1.5729999542236328
1573213439.3118122,972000,-1.2209999561309814
1573213669.4601588,973000,-0.7269999980926514
1573213899.6066267,974000,-1.0709999799728394
1573214131.029176,975000,-1.5829999446868896
1573214363.8206768,976000,-1.4859999418258667
1573214595.282503,977000,-1.8179999589920044
1573214829.992207,978000,-1.2059999704360962
1573215054.9507911,979000,-1.5729999542236328
1573215287.2756073,980000,-1.343000054359436
1573215517.2328596,981000,-1.090000033378601
1573215750.4095592,982000,-1.659000039100647
1573215982.5713375,983000,-1.2120000123977661
1573216210.3312263,984000,-1.4809999465942383
1573216444.2599802,985000,-1.5390000343322754
1573216679.249064,986000,-1.5169999599456787
1573216916.5975626,987000,-1.2890000343322754
1573217147.540268,988000,-1.4910000562667847
1573217375.5163798,989000,-1.093000054359436
1573217607.6952586,990000,-1.5429999828338623
1573217838.6165044,991000,-1.0110000371932983
1573218064.877842,992000,-0.8090000152587891
1573218287.2908523,993000,-1.5870000123977661
1573218506.3282738,994000,-1.4839999675750732
1573218725.216735,995000,-1.819000005722046
1573218948.445382,996000,-1.340999960899353
1573219166.4992,997000,-1.3760000467300415
1573219389.3555279,998000,-1.715999960899353
1573219609.6744738,999000,-1.2109999656677246
1573219828.302935,1000000,-0.6169999837875366
1573220049.44227,1001000,-1.2649999856948853
1573220270.2842965,1002000,-1.0160000324249268
1573220489.6913917,1003000,-1.1039999723434448
1573220710.470949,1004000,-0.9049999713897705
1573220935.7894056,1005000,-1.3769999742507935
1573221156.9556348,1006000,-1.2380000352859497
1573221373.461068,1007000,-1.2369999885559082
1573221601.021238,1008000,-1.3309999704360962
1573221824.5818622,1009000,-1.3589999675750732
1573222042.631133,1010000,-1.1690000295639038
1573222269.742896,1011000,-1.6690000295639038
1573222490.048776,1012000,-0.8790000081062317
1573222706.5567677,1013000,-1.5099999904632568
1573222930.334228,1014000,-1.0199999809265137
1573223154.1594658,1015000,-1.2239999771118164
1573223596.7801857,1017000,-1.0750000476837158
1573223817.0327518,1018000,-1.3580000400543213
1573224039.2956736,1019000,-0.9639999866485596
1573224262.6108,1020000,-1.0160000324249268
1573224483.443392,1021000,-1.0110000371932983
1573224706.25856,1022000,-1.3229999542236328
1573224929.4184587,1023000,-1.1619999408721924
1573225376.6387978,1025000,-1.3559999465942383
1573225600.9822018,1026000,-1.1440000534057617
1573225827.1986268,1027000,-1.4859999418258667
1573226054.9040992,1028000,-1.4240000247955322
1573226280.0482922,1029000,-1.1749999523162842
1573226512.108475,1030000,-1.003999948501587


==> content/plots/avg_rewards_leduc/sac_collusive_signal.csv <==
Wall time,Step,Value
1572980628.1895485,0,-3.5429999828338623
1572981177.878874,1000,-0.7260000109672546
1572981762.0743659,2000,-0.3959999978542328
1572982369.064853,3000,-0.593999981880188
1572983127.3061328,4000,-0.8460000157356262
1572983729.2775598,5000,-0.6000000238418579
1572984336.4687817,6000,-0.35100001096725464
1572984938.7902393,7000,-0.3149999976158142
1572985558.121219,8000,-0.43799999356269836
1572986155.981012,9000,-0.4350000023841858
1572986764.0165231,10000,-0.4169999957084656
1572987367.9865825,11000,-0.3959999978542328
1572987973.4261913,12000,-0.6510000228881836
1572988570.0080483,13000,-0.6299999952316284
1572989179.610362,14000,-0.23999999463558197
1572989783.0768924,15000,-0.7260000109672546
1572990391.6795204,16000,-0.3840000033378601
1572990987.5667272,17000,-0.3720000088214874
1572991586.6277032,18000,-0.6420000195503235
1572992182.3789756,19000,-0.04500000178813934
1572992786.4217944,20000,-0.5669999718666077
1572993377.7360005,21000,-0.2759999930858612
1572993985.2235248,22000,-0.8370000123977661
1572994585.587237,23000,-1.343999981880188
1572995192.0742173,24000,-0.1889999955892563
1572995792.7680624,25000,-0.06599999964237213
1572996394.692332,26000,-0.4560000002384186
1572996990.8512533,27000,-0.753000020980835
1572997597.3317926,28000,-0.6930000185966492
1572998195.3678422,29000,-0.6570000052452087
1572998798.62733,30000,-1.2630000114440918
1572999403.9741488,31000,-0.527999997138977
1573000008.618126,32000,-0.5669999718666077
1573000615.2062082,33000,-0.27000001072883606
1573001219.3885083,34000,-0.41100001335144043
1573001822.6174994,35000,-0.5640000104904175
1573002423.6247096,36000,-0.21299999952316284
1573003017.7547607,37000,-0.7680000066757202
1573003620.3552206,38000,-0.8700000047683716
1573004214.2821834,39000,-0.18299999833106995
1573004820.10778,40000,-0.4320000112056732
1573005413.26297,41000,-0.35100001096725464
1573006017.7589362,42000,-0.5130000114440918
1573006611.020854,43000,-0.5730000138282776
1573007214.0750945,44000,-0.4410000145435333
1573007811.7817142,45000,-1.2450000047683716
1573008415.5180137,46000,0.25200000405311584
1573009006.3396406,47000,-0.7020000219345093
1573009612.3414776,48000,-1.2660000324249268
1573010207.3016832,49000,-1.3919999599456787
1573010808.1961207,50000,-0.5189999938011169
1573011406.2723923,51000,-0.9660000205039978
1573011996.371464,52000,-0.17100000381469727
1573012594.0985608,53000,-0.44699999690055847
1573013187.5069046,54000,-0.7620000243186951
1573013781.6595018,55000,-0.7289999723434448
1573014378.915718,56000,-0.38999998569488525
1573014976.9322972,57000,-0.6150000095367432
1573015571.934928,58000,-1.1069999933242798
1573016167.4654694,59000,-0.746999979019165
1573016763.3213995,60000,-0.4410000145435333
1573017361.2527754,61000,0.27000001072883606
1573017953.3004103,62000,-0.5820000171661377
1573018551.887358,63000,-0.5580000281333923
1573019152.4152129,64000,-0.6539999842643738
1573019749.301121,65000,-0.4050000011920929
1573020344.2390468,66000,-0.4650000035762787
1573020943.4811397,67000,-0.29100000858306885
1573021541.1696742,68000,0.003000000026077032
1573022141.131739,69000,-0.5609999895095825
1573022735.2736013,70000,-0.9869999885559082
1573023339.3348038,71000,-0.5429999828338623
1573023938.7053292,72000,-0.8309999704360962
1573024531.9363987,73000,-0.7739999890327454
1573025129.1534343,74000,-0.5519999861717224
1573025724.816441,75000,-0.6840000152587891
1573026323.4812279,76000,-0.890999972820282
1573026917.3615074,77000,-0.75
1573027515.4119031,78000,-0.23999999463558197
1573028111.0480332,79000,-0.6209999918937683
1573028714.7289922,80000,-0.6150000095367432
1573029314.1011865,81000,-0.4740000069141388
1573029911.8013196,82000,-0.5910000205039978
1573030510.2533038,83000,-0.6119999885559082
1573031107.5560994,84000,-0.30300000309944153
1573031708.124428,85000,-0.2070000022649765
1573032304.5440874,86000,-0.414000004529953
1573032895.5247667,87000,0.008999999612569809
1573033491.5018148,88000,-0.7260000109672546
1573034090.7901707,89000,-0.38999998569488525
1573034682.8502078,90000,-0.6930000185966492
1573035272.9057515,91000,-0.5669999718666077
1573035867.6102161,92000,-0.6840000152587891
1573036461.2235668,93000,-0.4560000002384186
1573037051.6465697,94000,-0.3720000088214874
1573037649.3660264,95000,-0.1469999998807907
1573038245.5728729,96000,-0.453000009059906
1573038846.765785,97000,-0.7229999899864197
1573039443.4610624,98000,-0.257999986410141
1573040040.6237192,99000,-0.4259999990463257
1573040634.4343703,100000,-0.6809999942779541
1573041229.4154108,101000,-0.1979999989271164
1573041823.1201487,102000,-0.5009999871253967
1573042417.8336074,103000,-0.06300000101327896
1573043017.6105332,104000,-1.2239999771118164
1573043610.8554485,105000,-0.972000002861023
1573044206.5077403,106000,-0.7049999833106995
1573044802.1205325,107000,-0.6869999766349792
1573045392.4647381,108000,-0.05999999865889549
1573045983.5584693,109000,-0.671999990940094
1573046572.75915,110000,-1.2719999551773071
1573047165.9840481,111000,-0.36899998784065247
1573047764.4418116,112000,-0.27300000190734863
1573048358.1479907,113000,-0.492000013589859
1573048954.829157,114000,-0.9120000004768372
1573049568.8638773,115000,0.029999999329447746
1573050181.054767,116000,-0.6449999809265137
1573050797.878498,117000,-0.5070000290870667
1573051411.2519464,118000,-0.6779999732971191
1573052037.146975,119000,-0.31200000643730164
1573052652.891095,120000,0.1080000028014183
1573053270.734984,121000,-0.7080000042915344
1573053893.4955826,122000,-0.753000020980835
1573054519.0622284,123000,-1.0470000505447388
1573055133.1645792,124000,-0.7049999833106995
1573055754.323051,125000,-0.6299999952316284
1573056372.3566678,126000,-0.17100000381469727
1573056997.7711425,127000,-1.0920000076293945
1573057614.5128613,128000,-0.5849999785423279
1573058234.0589173,129000,-0.7799999713897705
1573058849.1784985,130000,-0.6299999952316284
1573059475.296004,131000,-0.09300000220537186
1573060091.571508,132000,-1.0889999866485596
1573060709.774099,133000,-0.9810000061988831
1573061323.7976077,134000,-0.9599999785423279
1573061939.0422614,135000,-0.597000002861023
1573062552.0220237,136000,-0.8339999914169312
1573063161.7064698,137000,-0.8610000014305115
1573063772.7754772,138000,-0.33899998664855957
1573064384.7663758,139000,-0.3269999921321869
1573064992.5900156,140000,-0.6060000061988831
1573065601.3916657,141000,-0.4860000014305115
1573066205.8665588,142000,-0.609000027179718
1573066818.6354337,143000,-0.05400000140070915
1573067434.4606628,144000,0.11999999731779099
1573068061.7062829,145000,-0.5879999995231628
1573068684.3586013,146000,-1.0019999742507935
1573069311.2703075,147000,-0.23100000619888306
1573069924.623414,148000,-0.30000001192092896
1573070540.9837034,149000,-1.1069999933242798
1573071155.4097047,150000,-0.8429999947547913
1573071770.571058,151000,-0.8939999938011169
1573072389.1460953,152000,-0.5550000071525574
1573073012.9424305,153000,-0.6209999918937683
1573073630.0231931,154000,-0.34200000762939453
1573074240.20472,155000,-0.09300000220537186
1573074857.6211255,156000,-0.4440000057220459
1573075469.5116727,157000,-0.5550000071525574
1573076089.026539,158000,-0.8429999947547913
1573076707.08799,159000,-0.42899999022483826
1573077320.0039887,160000,-0.7200000286102295
1573077937.0686996,161000,-0.1379999965429306
1573078553.358515,162000,-0.027000000700354576
1573079168.621407,163000,-0.027000000700354576
1573079791.9717824,164000,-0.593999981880188
1573080400.1838598,165000,-0.032999999821186066
1573081027.7798133,166000,-1.1039999723434448
1573081639.8623803,167000,-0.6779999732971191
1573082254.0431583,168000,-0.9089999794960022
1573082858.203411,169000,-0.6029999852180481
1573083467.075289,170000,-0.5220000147819519
1573084071.929514,171000,-0.41999998688697815
1573084679.6710906,172000,-0.5640000104904175
1573085286.9122758,173000,-0.75
1573085897.698128,174000,-0.5879999995231628
1573086512.605441,175000,-0.984000027179718
1573087132.105783,176000,-0.6209999918937683
1573087736.047935,177000,-0.8579999804496765
1573088343.8910913,178000,-0.492000013589859
1573088954.3422573,179000,-0.3449999988079071
1573089564.034615,180000,-0.5550000071525574
1573090172.3206706,181000,-0.22200000286102295
1573090782.44143,182000,-0.7229999899864197
1573091394.9455678,183000,-0.5879999995231628
1573092000.4064,184000,-0.8220000267028809
1573092619.607986,185000,-0.8220000267028809
1573093233.3185086,186000,-0.7590000033378601
1573093842.6863024,187000,-0.11999999731779099
1573094456.7234056,188000,-0.6029999852180481
1573095060.2429883,189000,-0.10199999809265137
1573095677.8033001,190000,-0.7680000066757202
1573096293.369687,191000,-0.33000001311302185
1573096902.2326334,192000,0.13199999928474426
1573097520.3035753,193000,-0.40799999237060547
1573098133.104626,194000,-1.0049999952316284
1573098736.9793828,195000,-0.4560000002384186
1573099344.8236346,196000,-1.0499999523162842
1573099956.1280057,197000,-0.5789999961853027
1573100575.130487,198000,-0.75
1573101181.7620246,199000,-0.5730000138282776
1573101801.3069293,200000,-0.8970000147819519
1573102402.1302743,201000,-0.42899999022483826
1573103009.0188987,202000,-0.1979999989271164
1573103625.7205245,203000,-0.47999998927116394
1573104239.1808376,204000,0.10199999809265137
1573104848.9201913,205000,-0.593999981880188
1573105464.1982014,206000,-0.1679999977350235
1573106081.9605484,207000,-0.6060000061988831
1573106695.2138467,208000,-0.32100000977516174
1573107304.8400273,209000,-0.5099999904632568
1573107912.823378,210000,-0.5009999871253967
1573108531.2246342,211000,-0.4050000011920929
1573109141.1546214,212000,-0.12300000339746475
1573109746.5704029,213000,-0.2939999997615814
1573110361.7738202,214000,-0.24300000071525574
1573110968.4567156,215000,-0.6359999775886536
1573111581.420311,216000,-0.5820000171661377
1573112191.1249757,217000,-0.06599999964237213
1573112806.6114378,218000,-0.671999990940094
1573113402.2774653,219000,-0.8669999837875366
1573114000.060604,220000,-0.8040000200271606
1573114609.2364593,221000,-0.4050000011920929
1573115213.9013233,222000,-0.5879999995231628
1573115814.8196423,223000,-0.6600000262260437
1573116426.1858819,224000,-0.13199999928474426
1573117031.3002036,225000,-0.2759999930858612
1573117642.3432913,226000,-0.6299999952316284
1573118255.9442856,227000,-0.824999988079071
1573118864.7928429,228000,-0.4620000123977661
1573119470.560079,229000,-0.6629999876022339
1573120092.3194654,230000,-0.9150000214576721
1573120697.6803432,231000,-0.2879999876022339
1573121300.8985822,232000,-0.13500000536441803
1573121911.3671038,233000,-0.5699999928474426
1573122519.8468513,234000,-0.7590000033378601
1573123133.4698744,235000,-0.47999998927116394
1573123742.3161564,236000,0.020999999716877937
1573124356.230188,237000,-0.902999997138977
1573124967.5514612,238000,0.14100000262260437
1573125578.2507877,239000,-0.9660000205039978
1573126187.4008439,240000,-0.5339999794960022
1573126803.8558564,241000,-0.6269999742507935
1573127413.1854875,242000,-0.5640000104904175
1573128010.7588658,243000,-0.30000001192092896
1573128615.9995027,244000,-0.5789999961853027
1573129220.5762851,245000,-0.5400000214576721
1573129819.080015,246000,-0.2639999985694885
1573130416.704037,247000,-0.5040000081062317
1573131015.8077924,248000,-0.2160000056028366
1573131614.8039207,249000,-0.5220000147819519
1573132206.6562898,250000,-0.49799999594688416
1573132817.9410582,251000,-0.4950000047683716
1573133425.29275,252000,-0.33899998664855957
1573134015.8773272,253000,-0.30300000309944153
1573134615.3453104,254000,-0.44999998807907104
1573135226.9228995,255000,-0.4860000014305115
1573135826.247896,256000,-0.4440000057220459
1573136426.499903,257000,-0.3330000042915344
1573137025.8477395,258000,-0.6299999952316284
1573137629.5614393,259000,-0.27000001072883606
1573138233.176679,260000,-0.6420000195503235
1573138839.7634811,261000,-0.6240000128746033
1573139447.1867301,262000,-0.7559999823570251
1573140058.409452,263000,-0.23399999737739563
1573140666.4829555,264000,-0.335999995470047
1573141285.2512953,265000,-1.2089999914169312
1573141896.6564674,266000,-1.1039999723434448
1573142507.5972817,267000,-0.20999999344348907
1573143121.2135508,268000,-0.7649999856948853
1573143734.1404157,269000,-0.27300000190734863
1573144350.2758496,270000,-0.8040000200271606
1573144963.3783534,271000,-0.09600000083446503
1573145575.1875768,272000,-0.4830000102519989
1573146185.9192102,273000,-0.8790000081062317
1573146793.582229,274000,-0.5730000138282776
1573147406.355123,275000,-0.4650000035762787
1573148008.7075212,276000,-0.5519999861717224
1573148618.6142108,277000,-0.40799999237060547
1573149229.35702,278000,-0.5910000205039978
1573149838.2171028,279000,-0.3540000021457672
1573150451.013297,280000,-0.75
1573151062.7388275,281000,-0.38100001215934753
1573151673.1142058,282000,-0.46799999475479126
1573152286.6847348,283000,-0.5640000104904175
1573152905.624998,284000,-0.4169999957084656
1573153524.7336752,285000,-0.43799999356269836
1573154135.2891567,286000,-0.5490000247955322
1573154745.1275136,287000,-0.46799999475479126
1573155353.3490653,288000,-0.1770000010728836
1573155972.0978081,289000,-0.5400000214576721
1573156581.1857822,290000,-1.0199999809265137
1573157191.4571555,291000,-0.8579999804496765
1573157795.8242755,292000,-0.5400000214576721
1573158393.8954923,293000,-0.4860000014305115
1573158993.6739051,294000,-0.16200000047683716
1573159598.6635346,295000,-0.7680000066757202
1573160211.1722622,296000,-0.7080000042915344
1573160827.2862272,297000,-0.4650000035762787
1573161439.8137639,298000,-0.8640000224113464
1573162051.961885,299000,-0.5609999895095825
1573162665.7485044,300000,-0.7860000133514404
1573163277.9451377,301000,-0.5820000171661377
1573163892.625845,302000,-0.11699999868869781
1573164498.6094453,303000,-0.9660000205039978
1573165116.20409,304000,-0.5789999961853027
1573165730.1808112,305000,-0.40799999237060547
1573166341.8900306,306000,-0.6389999985694885
1573166949.9689221,307000,-0.3179999887943268
1573167558.9274752,308000,-0.1289999932050705
1573168172.1047904,309000,-0.7680000066757202
1573168776.4067526,310000,-0.1379999965429306
1573169385.868703,311000,-0.44999998807907104
1573169989.3416512,312000,-0.6150000095367432
1573170601.6341927,313000,-0.6840000152587891
1573171210.478928,314000,-0.8040000200271606
1573171811.9600441,315000,-0.2879999876022339
1573172415.1498578,316000,-0.890999972820282
1573173030.5243354,317000,-0.609000027179718
1573173641.839811,318000,-0.20100000500679016
1573174253.1652837,319000,-0.7020000219345093
1573174861.6658585,320000,-0.7319999933242798
1573175473.760471,321000,-0.7139999866485596
1573176084.3391557,322000,0.008999999612569809
1573176696.976687,323000,-1.1790000200271606
1573177304.8916516,324000,-0.9750000238418579
1573177913.992231,325000,-0.04500000178813934
1573178521.6233728,326000,-1.034999966621399
1573179131.6623697,327000,-0.9900000095367432
1573179749.4152923,328000,-0.24899999797344208
1573180362.4368525,329000,-0.7950000166893005
1573180972.9849288,330000,-0.5040000081062317
1573181601.5461428,331000,-0.9929999709129333
1573182215.7910228,332000,-0.2370000034570694
1573182829.5227869,333000,-0.6600000262260437
1573183441.0205936,334000,-0.3869999945163727
1573184045.5690188,335000,-0.17100000381469727
1573184656.2934284,336000,-0.6690000295639038
1573185264.6761305,337000,-0.5910000205039978
1573185886.0173209,338000,-0.7289999723434448
1573186494.490523,339000,-0.38999998569488525
1573187103.1553245,340000,-0.515999972820282
1573187712.658124,341000,-0.6299999952316284
1573188322.79199,342000,-0.7620000243186951
1573188939.7439067,343000,-0.2280000001192093
1573189545.2213888,344000,-0.6690000295639038
1573190155.783304,345000,-0.5789999961853027
1573190763.306814,346000,-0.515999972820282
1573191371.1772907,347000,-0.8190000057220459
1573191983.6060014,348000,-0.5879999995231628
1573192593.718816,349000,-0.3569999933242798
1573193220.4541316,350000,-0.3149999976158142
1573193829.8962278,351000,-0.13500000536441803
1573194442.242023,352000,-0.8399999737739563
1573195057.9073043,353000,-0.5640000104904175
1573195663.0285628,354000,-0.5249999761581421
1573196275.4632156,355000,-0.7409999966621399
1573196889.1228163,356000,-0.38999998569488525
1573197500.9478953,357000,-0.4440000057220459
1573198114.9791286,358000,-0.20999999344348907
1573198730.8039553,359000,-0.31200000643730164
1573199351.36245,360000,-0.09600000083446503
1573199959.7080944,361000,-0.9210000038146973
1573200568.6104712,362000,-0.006000000052154064
1573201180.503591,363000,-1.3619999885559082
1573201789.129528,364000,-0.4350000023841858
1573202400.5233536,365000,-0.5400000214576721
1573203009.5966508,366000,-0.3959999978542328
1573203625.404357,367000,-0.2939999997615814
1573204235.5722704,368000,-0.21299999952316284
1573204845.1031797,369000,-0.8790000081062317
1573205457.0519333,370000,-0.5519999861717224
1573206068.0407465,371000,-0.5040000081062317
1573206664.6337087,372000,-1.2690000534057617
1573207257.726569,373000,-0.4259999990463257
1573207852.8092213,374000,-0.8339999914169312
1573208440.287926,375000,-0.14100000262260437
1573209021.0404315,376000,-0.8790000081062317
1573209599.6116238,377000,-0.3959999978542328
1573210179.9087534,378000,-0.6000000238418579
1573210770.8307455,379000,-0.23999999463558197
1573211347.7435098,380000,-0.6629999876022339
1573211929.7631571,381000,-0.6000000238418579
1573212513.010128,382000,-0.6600000262260437
1573213098.6398308,383000,-0.3089999854564667
1573213682.029846,384000,-0.527999997138977
1573214271.932157,385000,-0.20399999618530273
1573214856.0944118,386000,-0.8309999704360962
1573215443.6273613,387000,-0.17100000381469727
1573216029.8258448,388000,-0.8730000257492065
1573216613.7540545,389000,-0.8399999737739563
1573217213.8890276,390000,-0.10499999672174454
1573217822.119299,391000,-0.7770000100135803
1573218406.3791406,392000,-0.3179999887943268
1573218990.9173796,393000,-0.27300000190734863
1573219582.8021085,394000,-0.906000018119812
1573220159.340538,395000,-0.13199999928474426
1573220742.622483,396000,-0.5370000004768372
1573221324.8158858,397000,-0.6449999809265137
1573221913.660917,398000,-0.6389999985694885
1573222498.0389347,399000,-0.296999990940094
1573223074.5600069,400000,0.3149999976158142
1573223649.9446137,401000,-0.4620000123977661
1573224230.3235881,402000,-0.48899999260902405
1573224801.7579334,403000,-0.5519999861717224
1573225379.9856124,404000,-0.890999972820282
1573225954.3059187,405000,-0.8579999804496765

